Useful states and entanglement distillation

We derive general upper bounds on the distillable entanglement of a mixed state under one-way and two-way LOCC. In both cases, the upper bound is based on a convex decomposition of the state into 'useful' and 'useless' quantum states. By 'useful', we mean a state whose distillable entanglement is non-negative and equal to its coherent information (and thus given by a single-letter, tractable formula). On the other hand, 'useless' states are undistillable, i.e., their distillable entanglement is zero. We prove that in both settings the distillable entanglement is convex on such decompositions. Hence, an upper bound on the distillable entanglement is obtained from the contributions of the useful states alone, being equal to the convex combination of their coherent informations. Optimizing over all such decompositions of the input state yields our upper bound. The useful and useless states are given by degradable and antidegradable states in the one-way LOCC setting, and by maximally correlated and PPT states in the two-way LOCC setting, respectively. We also illustrate how our method can be extended to quantum channels. Interpreting our upper bound as a convex roof extension, we show that it reduces to a particularly simple, non-convex optimization problem for the classes of isotropic states and Werner states. In the one-way LOCC setting, this non-convex optimization yields an upper bound on the quantum capacity of the qubit depolarizing channel that is strictly tighter than previously known bounds for large values of the depolarizing parameter. In the two-way LOCC setting, the non-convex optimization achieves the PPT-relative entropy of entanglement for both isotropic and Werner states.

==> coh.dat <==
p d
0 1
0.001001 0.987
0.002002 0.97599
0.003003 0.96575
0.004004 0.956
0.005005 0.94661
0.006006 0.93752
0.007007 0.92867
0.008008 0.92003
0.009009 0.91157
0.01001 0.90328
0.011011 0.89512
0.012012 0.88711
0.013013 0.87921
0.014014 0.87143
0.015015 0.86375
0.016016 0.85617
0.017017 0.84868
0.018018 0.84128
0.019019 0.83396
0.02002 0.82672
0.021021 0.81955
0.022022 0.81245
0.023023 0.80542
0.024024 0.79845
0.025025 0.79154
0.026026 0.7847
0.027027 0.77791
0.028028 0.77117
0.029029 0.76449
0.03003 0.75786
0.031031 0.75128
0.032032 0.74475
0.033033 0.73826
0.034034 0.73182
0.035035 0.72543
0.036036 0.71907
0.037037 0.71276
0.038038 0.70649
0.039039 0.70026
0.04004 0.69406
0.041041 0.68791
0.042042 0.68179
0.043043 0.6757
0.044044 0.66966
0.045045 0.66364
0.046046 0.65766
0.047047 0.65171
0.048048 0.6458
0.049049 0.63992
0.05005 0.63406
0.051051 0.62824
0.052052 0.62245
0.053053 0.61669
0.054054 0.61095
0.055055 0.60525
0.056056 0.59957
0.057057 0.59392
0.058058 0.58829
0.059059 0.5827
0.06006 0.57712
0.061061 0.57158
0.062062 0.56606
0.063063 0.56056
0.064064 0.55509
0.065065 0.54964
0.066066 0.54422
0.067067 0.53882
0.068068 0.53344
0.069069 0.52809
0.07007 0.52276
0.071071 0.51745
0.072072 0.51216
0.073073 0.50689
0.074074 0.50165
0.075075 0.49643
0.076076 0.49122
0.077077 0.48604
0.078078 0.48088
0.079079 0.47574
0.08008 0.47061
0.081081 0.46551
0.082082 0.46043
0.083083 0.45537
0.084084 0.45032
0.085085 0.4453
0.086086 0.44029
0.087087 0.4353
0.088088 0.43033
0.089089 0.42538
0.09009 0.42044
0.091091 0.41552
0.092092 0.41062
0.093093 0.40574
0.094094 0.40087
0.095095 0.39603
0.096096 0.39119
0.097097 0.38638
0.098098 0.38158
0.099099 0.3768
0.1001 0.37203
0.1011 0.36728
0.1021 0.36255
0.1031 0.35783
0.1041 0.35313
0.10511 0.34844
0.10611 0.34377
0.10711 0.33911
0.10811 0.33447
0.10911 0.32984
0.11011 0.32523
0.11111 0.32063
0.11211 0.31605
0.11311 0.31148
0.11411 0.30693
0.11512 0.30239
0.11612 0.29787
0.11712 0.29336
0.11812 0.28886
0.11912 0.28438
0.12012 0.27991
0.12112 0.27545
0.12212 0.27101
0.12312 0.26658
0.12412 0.26217
0.12513 0.25777
0.12613 0.25338
0.12713 0.249
0.12813 0.24464
0.12913 0.24029
0.13013 0.23595
0.13113 0.23163
0.13213 0.22732
0.13313 0.22302
0.13413 0.21873
0.13514 0.21446
0.13614 0.2102
0.13714 0.20595
0.13814 0.20171
0.13914 0.19749
0.14014 0.19328
0.14114 0.18908
0.14214 0.18489
0.14314 0.18071
0.14414 0.17655
0.14515 0.17239
0.14615 0.16825
0.14715 0.16412
0.14815 0.16
0.14915 0.1559
0.15015 0.1518
0.15115 0.14772
0.15215 0.14364
0.15315 0.13958
0.15415 0.13553
0.15516 0.13149
0.15616 0.12746
0.15716 0.12345
0.15816 0.11944
0.15916 0.11544
0.16016 0.11146
0.16116 0.10749
0.16216 0.10352
0.16316 0.099569
0.16416 0.095627
0.16517 0.091695
0.16617 0.087774
0.16717 0.083863
0.16817 0.079963
0.16917 0.076073
0.17017 0.072193
0.17117 0.068323
0.17217 0.064464
0.17317 0.060615
0.17417 0.056775
0.17518 0.052946
0.17618 0.049127
0.17718 0.045318
0.17818 0.041519
0.17918 0.03773
0.18018 0.03395
0.18118 0.03018
0.18218 0.02642
0.18318 0.02267
0.18418 0.01893
0.18519 0.015199
0.18619 0.011477
0.18719 0.0077653
0.18819 0.0040629
0.18919 0.00037001
0.19019 0
0.19119 0
0.19219 0
0.19319 0
0.19419 0
0.1952 0
0.1962 0
0.1972 0
0.1982 0
0.1992 0
0.2002 0
0.2012 0
0.2022 0
0.2032 0
0.2042 0
0.20521 0
0.20621 0
0.20721 0
0.20821 0
0.20921 0
0.21021 0
0.21121 0
0.21221 0
0.21321 0
0.21421 0
0.21522 0
0.21622 0
0.21722 0
0.21822 0
0.21922 0
0.22022 0
0.22122 0
0.22222 0
0.22322 0
0.22422 0
0.22523 0
0.22623 0
0.22723 0
0.22823 0
0.22923 0
0.23023 0
0.23123 0
0.23223 0
0.23323 0
0.23423 0
0.23524 0
0.23624 0
0.23724 0
0.23824 0
0.23924 0
0.24024 0
0.24124 0
0.24224 0
0.24324 0
0.24424 0
0.24525 0
0.24625 0
0.24725 0
0.24825 0
0.24925 0
0.25025 0


==> coh3.dat <==
p c
0 1.585
0.003367 1.5354
0.006734 1.4939
0.010101 1.4555
0.013468 1.419
0.016835 1.3839
0.020202 1.3501
0.023569 1.3172
0.026936 1.2852
0.030303 1.254
0.03367 1.2234
0.037037 1.1934
0.040404 1.164
0.043771 1.135
0.047138 1.1065
0.050505 1.0785
0.053872 1.0509
0.057239 1.0236
0.060606 0.99676
0.063973 0.97023
0.06734 0.94402
0.070707 0.91813
0.074074 0.89253
0.077441 0.86723
0.080808 0.8422
0.084175 0.81743
0.087542 0.79292
0.090909 0.76866
0.094276 0.74463
0.097643 0.72084
0.10101 0.69727
0.10438 0.67392
0.10774 0.65078
0.11111 0.62785
0.11448 0.60512
0.11785 0.58259
0.12121 0.56024
0.12458 0.53809
0.12795 0.51611
0.13131 0.49432
0.13468 0.4727
0.13805 0.45125
0.14141 0.42997
0.14478 0.40885
0.14815 0.3879
0.15152 0.3671
0.15488 0.34646
0.15825 0.32597
0.16162 0.30563
0.16498 0.28545
0.16835 0.2654
0.17172 0.24551
0.17508 0.22575
0.17845 0.20613
0.18182 0.18665
0.18519 0.16731
0.18855 0.1481
0.19192 0.12903
0.19529 0.11008
0.19865 0.091264
0.20202 0.072575
0.20539 0.054012
0.20875 0.035574
0.21212 0.01726
0.21549 0
0.21886 0
0.22222 0
0.22559 0
0.22896 0
0.23232 0
0.23569 0
0.23906 0
0.24242 0
0.24579 0
0.24916 0
0.25253 0
0.25589 0
0.25926 0
0.26263 0
0.26599 0
0.26936 0
0.27273 0
0.27609 0
0.27946 0
0.28283 0
0.2862 0
0.28956 0
0.29293 0
0.2963 0
0.29966 0
0.30303 0
0.3064 0
0.30976 0
0.31313 0
0.3165 0
0.31987 0
0.32323 0
0.3266 0
0.32997 0


==> conv-hull.dat <==
p d
0 1
0.000501 0.99302
0.001002 0.98711
0.001503 0.98162
0.002004 0.97642
0.002505 0.97145
0.003006 0.96667
0.003507 0.96205
0.004008 0.95758
0.004509 0.95323
0.00501 0.94901
0.005511 0.94489
0.006012 0.94088
0.006513 0.93697
0.007014 0.93314
0.007515 0.92941
0.008016 0.92576
0.008517 0.92218
0.009018 0.91869
0.009519 0.91527
0.01002 0.91192
0.010521 0.90864
0.011022 0.90542
0.011523 0.90227
0.012024 0.89919
0.012525 0.89617
0.013026 0.89321
0.013527 0.8903
0.014028 0.88746
0.014529 0.88467
0.01503 0.88194
0.015531 0.87926
0.016032 0.87663
0.028557 0.81163
0.029058 0.80904
0.029559 0.80646
0.03006 0.80389
0.030561 0.80133
0.031062 0.79878
0.031563 0.79625
0.032064 0.79373
0.032565 0.79121
0.033066 0.78871
0.033567 0.78622
0.034068 0.78373
0.034569 0.78126
0.03507 0.7788
0.035571 0.77634
0.036072 0.7739
0.036573 0.77147
0.037074 0.76904
0.037575 0.76662
0.038076 0.76422
0.038577 0.76182
0.039078 0.75943
0.039579 0.75705
0.04008 0.75468
0.040581 0.75231
0.041082 0.74996
0.041583 0.74761
0.042084 0.74527
0.042585 0.74294
0.043086 0.74061
0.043587 0.7383
0.044088 0.73599
0.044589 0.73369
0.04509 0.73139
0.045591 0.72911
0.046092 0.72683
0.046593 0.72456
0.047094 0.72229
0.047595 0.72003
0.048096 0.71778
0.048597 0.71554
0.049098 0.7133
0.049599 0.71107
0.0501 0.70885
0.050601 0.70663
0.051102 0.70442
0.051603 0.70221
0.052104 0.70002
0.052605 0.69782
0.053106 0.69564
0.053607 0.69346
0.054108 0.69129
0.054609 0.68912
0.05511 0.68696
0.055611 0.6848
0.056112 0.68265
0.056613 0.68051
0.057114 0.67837
0.057615 0.67623
0.058116 0.67411
0.058617 0.67199
0.059118 0.66987
0.059619 0.66776
0.06012 0.66565
0.060621 0.66355
0.061122 0.66146
0.061623 0.65937
0.062124 0.65728
0.062625 0.6552
0.063126 0.65313
0.063627 0.65106
0.064128 0.649
0.064629 0.64694
0.06513 0.64488
0.065631 0.64283
0.066132 0.64079
0.066633 0.63875
0.067134 0.63671
0.067635 0.63468
0.068136 0.63266
0.068637 0.63064
0.069138 0.62862
0.069639 0.62661
0.07014 0.6246
0.070641 0.62259
0.071142 0.6206
0.071643 0.6186
0.072144 0.61661
0.072645 0.61462
0.073146 0.61264
0.073647 0.61067
0.074148 0.60869
0.074649 0.60672
0.07515 0.60476
0.075651 0.6028
0.076152 0.60084
0.076653 0.59889
0.077154 0.59694
0.077655 0.59499
0.078156 0.59305
0.078657 0.59112
0.079158 0.58918
0.079659 0.58726
0.08016 0.58533
0.080661 0.58341
0.081162 0.58149
0.081663 0.57958
0.082164 0.57767
0.082665 0.57576
0.083166 0.57386
0.083667 0.57196
0.084168 0.57006
0.084669 0.56817
0.08517 0.56628
0.085671 0.5644
0.086172 0.56251
0.086673 0.56064
0.087174 0.55876
0.087675 0.55689
0.088176 0.55502
0.088677 0.55316
0.089178 0.5513
0.089679 0.54944
0.09018 0.54759
0.090681 0.54573
0.091182 0.54389
0.091683 0.54204
0.092184 0.5402
0.092685 0.53836
0.093186 0.53653
0.093687 0.5347
0.094188 0.53287
0.094689 0.53104
0.09519 0.52922
0.095691 0.5274
0.096192 0.52558
0.096693 0.52377
0.097194 0.52196
0.097695 0.52015
0.098196 0.51835
0.098697 0.51655
0.099198 0.51475
0.099699 0.51295
0.1002 0.51116
0.1007 0.50937
0.1012 0.50759
0.1017 0.5058
0.1022 0.50402
0.10271 0.50224
0.10321 0.50047
0.10371 0.49869
0.10421 0.49692
0.10471 0.49516
0.10521 0.49339
0.10571 0.49163
0.10621 0.48987
0.10671 0.48812
0.10721 0.48636
0.10772 0.48461
0.10822 0.48286
0.10872 0.48112
0.10922 0.47937
0.10972 0.47763
0.11022 0.4759
0.11072 0.47416
0.11122 0.47243
0.11172 0.4707
0.11222 0.46897
0.11273 0.46724
0.11323 0.46552
0.11373 0.4638
0.11423 0.46208
0.11473 0.46037
0.11523 0.45865
0.11573 0.45694
0.11623 0.45524
0.11673 0.45353
0.25 0


==> d3-example.dat <==
p u w
0 0.84095 1.2224
0.010101 0.83246 1.2126
0.020202 0.82397 1.2028
0.030303 0.81547 1.1929
0.040404 0.80698 1.1829
0.050505 0.79848 1.1729
0.060606 0.78999 1.1628
0.070707 0.78149 1.1527
0.080808 0.773 1.1425
0.090909 0.7645 1.1322
0.10101 0.75601 1.1219
0.11111 0.74752 1.1115
0.12121 0.73902 1.101
0.13131 0.73053 1.0905
0.14141 0.72203 1.0799
0.15152 0.71354 1.0692
0.16162 0.70504 1.0584
0.17172 0.69655 1.0476
0.18182 0.68805 1.0368
0.19192 0.67956 1.0258
0.20202 0.67107 1.0148
0.21212 0.66257 1.0037
0.22222 0.65408 0.99256
0.23232 0.64558 0.98133
0.24242 0.63709 0.97003
0.25253 0.62859 0.95865
0.26263 0.6201 0.9472
0.27273 0.6116 0.93567
0.28283 0.60311 0.92407
0.29293 0.59461 0.91239
0.30303 0.58612 0.90064
0.31313 0.57763 0.88881
0.32323 0.56913 0.87691
0.33333 0.56064 0.86493
0.34343 0.55214 0.85287
0.35354 0.54365 0.84073
0.36364 0.53515 0.82851
0.37374 0.52666 0.81622
0.38384 0.51816 0.80384
0.39394 0.50967 0.79139
0.40404 0.50118 0.77886
0.41414 0.49268 0.76625
0.42424 0.48419 0.75356
0.43434 0.47569 0.74079
0.44444 0.4672 0.72794
0.45455 0.4587 0.71501
0.46465 0.45021 0.70201
0.47475 0.44171 0.68892
0.48485 0.43322 0.67576
0.49495 0.42472 0.66252
0.50505 0.41623 0.6492
0.51515 0.40774 0.63581
0.52525 0.39924 0.62234
0.53535 0.39075 0.60879
0.54545 0.38225 0.59517
0.55556 0.37376 0.58148
0.56566 0.36526 0.56772
0.57576 0.35677 0.55389
0.58586 0.34827 0.53998
0.59596 0.33978 0.52601
0.60606 0.33129 0.51198
0.61616 0.32279 0.49788
0.62626 0.3143 0.48372
0.63636 0.3058 0.4695
0.64646 0.29731 0.45523
0.65657 0.28881 0.4409
0.66667 0.28032 0.42652
0.67677 0.27182 0.4121
0.68687 0.26333 0.39763
0.69697 0.25483 0.38311
0.70707 0.24634 0.36856
0.71717 0.23785 0.35398
0.72727 0.22935 0.33937
0.73737 0.22086 0.32478
0.74747 0.21236 0.31027
0.75758 0.20387 0.29585
0.76768 0.19537 0.28152
0.77778 0.18688 0.26731
0.78788 0.17838 0.25322
0.79798 0.16989 0.23926
0.80808 0.1614 0.22545
0.81818 0.1529 0.21181
0.82828 0.14441 0.19832
0.83838 0.13591 0.18501
0.84848 0.12742 0.17188
0.85859 0.11892 0.15892
0.86869 0.11043 0.14614
0.87879 0.10193 0.13355
0.88889 0.093439 0.12114
0.89899 0.084945 0.10893
0.90909 0.07645 0.096905
0.91919 0.067956 0.085084
0.92929 0.059461 0.073478
0.93939 0.050967 0.062117
0.94949 0.042472 0.051045
0.9596 0.033978 0.040271
0.9697 0.025483 0.029788
0.9798 0.016989 0.019585
0.9899 0.0084945 0.0096554
1 0 -1.2502e-09


==> d3-example2.dat <==
p u w
0 1.585 1.585
0.010101 1.569 1.5728
0.020202 1.5529 1.5605
0.030303 1.5369 1.5481
0.040404 1.5209 1.5357
0.050505 1.5049 1.5231
0.060606 1.4889 1.5104
0.070707 1.4729 1.4976
0.080808 1.4569 1.4846
0.090909 1.4409 1.4716
0.10101 1.4249 1.4585
0.11111 1.4089 1.4452
0.12121 1.3928 1.4318
0.13131 1.3768 1.4183
0.14141 1.3608 1.4046
0.15152 1.3448 1.3909
0.16162 1.3288 1.377
0.17172 1.3128 1.363
0.18182 1.2968 1.3488
0.19192 1.2808 1.3345
0.20202 1.2648 1.3201
0.21212 1.2488 1.3055
0.22222 1.2327 1.2908
0.23232 1.2167 1.2759
0.24242 1.2007 1.2609
0.25253 1.1847 1.2457
0.26263 1.1687 1.2304
0.27273 1.1527 1.2149
0.28283 1.1367 1.1993
0.29293 1.1207 1.1835
0.30303 1.1047 1.1675
0.31313 1.0887 1.1514
0.32323 1.0727 1.1351
0.33333 1.0566 1.1186
0.34343 1.0406 1.1019
0.35354 1.0246 1.085
0.36364 1.0086 1.068
0.37374 0.9926 1.0507
0.38384 0.97659 1.0333
0.39394 0.96058 1.0157
0.40404 0.94457 0.99782
0.41414 0.92856 0.97978
0.42424 0.91255 0.96152
0.43434 0.89654 0.94305
0.44444 0.88053 0.92435
0.45455 0.86453 0.90544
0.46465 0.84852 0.88629
0.47475 0.83251 0.86691
0.48485 0.8165 0.8473
0.49495 0.80049 0.82745
0.50505 0.78448 0.80735
0.51515 0.76847 0.787
0.52525 0.75246 0.76641
0.53535 0.73645 0.74555
0.54545 0.72044 0.72444
0.55556 0.70443 0.70306
0.56566 0.68842 0.68143
0.57576 0.67241 0.65952
0.58586 0.6564 0.63735
0.59596 0.64039 0.61491
0.60606 0.62438 0.5922
0.61616 0.60837 0.56922
0.62626 0.59236 0.54599
0.63636 0.57635 0.52249
0.64646 0.56034 0.49874
0.65657 0.54433 0.47475
0.66667 0.52832 0.45052
0.67677 0.51231 0.42608
0.68687 0.4963 0.40147
0.69697 0.48029 0.37706
0.70707 0.46428 0.353
0.71717 0.44827 0.32934
0.72727 0.43226 0.30609
0.73737 0.41625 0.28332
0.74747 0.40024 0.26116
0.75758 0.38423 0.23987
0.76768 0.36822 0.21995
0.77778 0.35221 0.20301
0.78788 0.3362 0.19034
0.79798 0.32019 0.18049
0.80808 0.30418 0.17082
0.81818 0.28818 0.16135
0.82828 0.27217 0.15206
0.83838 0.25616 0.14296
0.84848 0.24015 0.13396
0.85859 0.22414 0.12514
0.86869 0.20813 0.11629
0.87879 0.19212 0.10739
0.88889 0.17611 0.098461
0.89899 0.1601 0.089486
0.90909 0.14409 0.080472
0.91919 0.12808 0.071422
0.92929 0.11207 0.062339
0.93939 0.096058 0.053227
0.94949 0.080049 0.044096
0.9596 0.064039 0.034958
0.9697 0.048029 0.025838
0.9798 0.032019 0.016869
0.9899 0.01601 0.008254
1 0 -1.2502e-09


==> depol3nc.dat <==
p c u
0 1.585 1.585
0.003367 1.5354 1.5491
0.006734 1.4939 1.5199
0.010101 1.4555 1.4933
0.013468 1.419 1.4681
0.016835 1.3839 1.4446
0.020202 1.3501 1.422
0.023569 1.3172 1.3993
0.026936 1.2852 1.3774
0.030303 1.254 1.3581
0.03367 1.2234 1.336
0.037037 1.1934 1.3174
0.040404 1.164 1.2972
0.043771 1.135 1.2767
0.047138 1.1065 1.2576
0.050505 1.0785 1.239
0.053872 1.0509 1.2232
0.057239 1.0236 1.2022
0.060606 0.99676 1.1841
0.063973 0.97023 1.1663
0.06734 0.94402 1.1487
0.070707 0.91813 1.1338
0.074074 0.89253 1.114
0.077441 0.86723 1.0969
0.080808 0.8422 1.08
0.084175 0.81743 1.0631
0.087542 0.79292 1.0465
0.090909 0.76866 1.0299
0.094276 0.74463 1.0135
0.097643 0.72084 0.99724
0.10101 0.69727 0.98106
0.10438 0.67392 0.96673
0.10774 0.65078 0.949
0.11111 0.62785 0.93312
0.11448 0.60512 0.91735
0.11785 0.58259 0.90163
0.12121 0.56024 0.88602
0.12458 0.53809 0.87048
0.12795 0.51611 0.85503
0.13131 0.49432 0.83965
0.13468 0.4727 0.82434
0.13805 0.45125 0.8091
0.14141 0.42997 0.79393
0.14478 0.40885 0.77883
0.14815 0.3879 0.76378
0.15152 0.3671 0.7488
0.15488 0.34646 0.73388
0.15825 0.32597 0.71901
0.16162 0.30563 0.7042
0.16498 0.28545 0.68945
0.16835 0.2654 0.67474
0.17172 0.24551 0.66009
0.17508 0.22575 0.64549
0.17845 0.20613 0.63093
0.18182 0.18665 0.61642
0.18519 0.16731 0.60196
0.18855 0.1481 0.58754
0.19192 0.12903 0.57317
0.19529 0.11008 0.55884
0.19865 0.091264 0.54455
0.20202 0.072575 0.5303
0.20539 0.054012 0.51609
0.20875 0.035574 0.50191
0.21212 0.01726 0.48778
0.21549 0 0.47369
0.21886 0 0.45963
0.22222 0 0.4456
0.22559 0 0.43162
0.22896 0 0.41766
0.23232 0 0.40374
0.23569 0 0.38986
0.23906 0 0.37601
0.24242 0 0.36219
0.24579 0 0.3484
0.24916 0 0.33464
0.25253 0 0.32092
0.25589 0 0.30722
0.25926 0 0.29356
0.26263 0 0.27993
0.26599 0 0.26632
0.26936 0 0.25275
0.27273 0 0.2392
0.27609 0 0.22568
0.27946 0 0.21219
0.28283 0 0.19873
0.2862 0 0.18529
0.28956 0 0.17189
0.29293 0 0.15851
0.2963 0 0.14515
0.29966 0 0.13183
0.30303 0 0.11853
0.3064 0 0.10526
0.30976 0 0.092009
0.31313 0 0.078788
0.3165 0 0.065593
0.31987 0 0.052423
0.32323 0 0.03928
0.3266 0 0.026161
0.32997 0 0.013069


==> dist-optimized.dat <==
p d
0 1
0.000501 0.99378
0.001002 0.98857
0.001503 0.98374
0.002004 0.97915
0.002505 0.97474
0.003006 0.97048
0.003507 0.96633
0.004008 0.9623
0.004509 0.95835
0.00501 0.95448
0.005511 0.95068
0.006012 0.94695
0.006513 0.94328
0.007014 0.93967
0.007515 0.9361
0.008016 0.93259
0.008517 0.92912
0.009018 0.92569
0.009519 0.9223
0.01002 0.91895
0.010521 0.91563
0.011022 0.91235
0.011523 0.9091
0.012024 0.90588
0.012525 0.90269
0.013026 0.89953
0.013527 0.8964
0.014028 0.89329
0.014529 0.89021
0.01503 0.88715
0.015531 0.88412
0.016032 0.88111
0.016533 0.87812
0.017034 0.87515
0.017535 0.8722
0.018036 0.86928
0.018537 0.86637
0.019038 0.86348
0.019539 0.86061
0.02004 0.85776
0.020541 0.85492
0.021042 0.8521
0.021543 0.8493
0.022044 0.84652
0.022545 0.84375
0.023046 0.84099
0.023547 0.83825
0.024048 0.83553
0.024549 0.83282
0.02505 0.83012
0.025551 0.82744
0.026052 0.82477
0.026553 0.82211
0.027054 0.81947
0.027555 0.81684
0.028056 0.81422
0.028557 0.81161
0.029058 0.80902
0.029559 0.80644
0.03006 0.80387
0.030561 0.8013
0.031062 0.79876
0.031563 0.79622
0.032064 0.79369
0.032565 0.79117
0.033066 0.78866
0.033567 0.78617
0.034068 0.78368
0.034569 0.7812
0.03507 0.77873
0.035571 0.77627
0.036072 0.77382
0.036573 0.77138
0.037074 0.76895
0.037575 0.76653
0.038076 0.76411
0.038577 0.76171
0.039078 0.75931
0.039579 0.75692
0.04008 0.75454
0.040581 0.75217
0.041082 0.7498
0.041583 0.74744
0.042084 0.74509
0.042585 0.74275
0.043086 0.74041
0.043587 0.73809
0.044088 0.73577
0.044589 0.73345
0.04509 0.73114
0.045591 0.72884
0.046092 0.72655
0.046593 0.72427
0.047094 0.72199
0.047595 0.71971
0.048096 0.71745
0.048597 0.71518
0.049098 0.71293
0.049599 0.71068
0.0501 0.70844
0.050601 0.7062
0.051102 0.70397
0.051603 0.70175
0.052104 0.69953
0.052605 0.69732
0.053106 0.69511
0.053607 0.69291
0.054108 0.69071
0.054609 0.68852
0.05511 0.68634
0.055611 0.68416
0.056112 0.68198
0.056613 0.67981
0.057114 0.67765
0.057615 0.67549
0.058116 0.67333
0.058617 0.67118
0.059118 0.66903
0.059619 0.66689
0.06012 0.66476
0.060621 0.66263
0.061122 0.6605
0.061623 0.65838
0.062124 0.65626
0.062625 0.65415
0.063126 0.65204
0.063627 0.64993
0.064128 0.64783
0.064629 0.64574
0.06513 0.64365
0.065631 0.64156
0.066132 0.63948
0.066633 0.6374
0.067134 0.63532
0.067635 0.63325
0.068136 0.63118
0.068637 0.62912
0.069138 0.62706
0.069639 0.625
0.07014 0.62295
0.070641 0.6209
0.071142 0.61886
0.071643 0.61682
0.072144 0.61478
0.072645 0.61274
0.073146 0.61071
0.073647 0.60868
0.074148 0.60666
0.074649 0.60464
0.07515 0.60262
0.075651 0.60061
0.076152 0.5986
0.076653 0.59659
0.077154 0.59459
0.077655 0.59259
0.078156 0.59059
0.078657 0.58859
0.079158 0.5866
0.079659 0.58461
0.08016 0.58263
0.080661 0.58065
0.081162 0.57867
0.081663 0.57669
0.082164 0.57472
0.082665 0.57275
0.083166 0.57078
0.083667 0.56881
0.084168 0.56685
0.084669 0.56489
0.08517 0.56294
0.085671 0.56098
0.086172 0.55903
0.086673 0.55708
0.087174 0.55514
0.087675 0.55319
0.088176 0.55125
0.088677 0.54931
0.089178 0.54738
0.089679 0.54545
0.09018 0.54351
0.090681 0.54159
0.091182 0.53966
0.091683 0.53774
0.092184 0.53582
0.092685 0.5339
0.093186 0.53198
0.093687 0.53007
0.094188 0.52816
0.094689 0.52625
0.09519 0.52434
0.095691 0.52244
0.096192 0.52054
0.096693 0.51864
0.097194 0.51674
0.097695 0.51484
0.098196 0.51295
0.098697 0.51106
0.099198 0.50917
0.099699 0.50728
0.1002 0.5054
0.1007 0.50351
0.1012 0.50163
0.1017 0.49975
0.1022 0.49788
0.10271 0.496
0.10321 0.49413
0.10371 0.49226
0.10421 0.49039
0.10471 0.48853
0.10521 0.48666
0.10571 0.4848
0.10621 0.48294
0.10671 0.48108
0.10721 0.47922
0.10772 0.47737
0.10822 0.47551
0.10872 0.47366
0.10922 0.47181
0.10972 0.46997
0.11022 0.46812
0.11072 0.46628
0.11122 0.46443
0.11172 0.46259
0.11222 0.46075
0.11273 0.45892
0.11323 0.45708
0.11373 0.45525
0.11423 0.45342
0.11473 0.45159
0.11523 0.44976
0.11573 0.44793
0.11623 0.44611
0.11673 0.44428
0.11723 0.44246
0.11774 0.44064
0.11824 0.43882
0.11874 0.43701
0.11924 0.43519
0.11974 0.43338
0.12024 0.43157
0.12074 0.42975
0.12124 0.42795
0.12174 0.42614
0.12224 0.42433
0.12275 0.42253
0.12325 0.42073
0.12375 0.41892
0.12425 0.41712
0.12475 0.41533
0.12525 0.41353
0.12575 0.41173
0.12625 0.40994
0.12675 0.40815
0.12725 0.40636
0.12776 0.40457
0.12826 0.40278
0.12876 0.40099
0.12926 0.39921
0.12976 0.39742
0.13026 0.39564
0.13076 0.39386
0.13126 0.39208
0.13176 0.3903
0.13226 0.38853
0.13277 0.38675
0.13327 0.38498
0.13377 0.3832
0.13427 0.38143
0.13477 0.37966
0.13527 0.37789
0.13577 0.37613
0.13627 0.37436
0.13677 0.3726
0.13727 0.37083
0.13778 0.36907
0.13828 0.36731
0.13878 0.36555
0.13928 0.36379
0.13978 0.36203
0.14028 0.36028
0.14078 0.35852
0.14128 0.35677
0.14178 0.35502
0.14228 0.35327
0.14279 0.35152
0.14329 0.34977
0.14379 0.34802
0.14429 0.34628
0.14479 0.34453
0.14529 0.34279
0.14579 0.34105
0.14629 0.33931
0.14679 0.33757
0.14729 0.33583
0.1478 0.33409
0.1483 0.33236
0.1488 0.33062
0.1493 0.32889
0.1498 0.32715
0.1503 0.32542
0.1508 0.32369
0.1513 0.32196
0.1518 0.32024
0.1523 0.31851
0.15281 0.31678
0.15331 0.31506
0.15381 0.31333
0.15431 0.31161
0.15481 0.30989
0.15531 0.30817
0.15581 0.30645
0.15631 0.30473
0.15681 0.30302
0.15731 0.3013
0.15782 0.29959
0.15832 0.29787
0.15882 0.29616
0.15932 0.29445
0.15982 0.29274
0.16032 0.29103
0.16082 0.28932
0.16132 0.28761
0.16182 0.28591
0.16232 0.2842
0.16283 0.2825
0.16333 0.2808
0.16383 0.27909
0.16433 0.27739
0.16483 0.27569
0.16533 0.274
0.16583 0.2723
0.16633 0.2706
0.16683 0.26891
0.16733 0.26721
0.16784 0.26552
0.16834 0.26383
0.16884 0.26213
0.16934 0.26044
0.16984 0.25875
0.17034 0.25707
0.17084 0.25538
0.17134 0.25369
0.17184 0.25201
0.17234 0.25032
0.17285 0.24864
0.17335 0.24696
0.17385 0.24527
0.17435 0.24359
0.17485 0.24191
0.17535 0.24024
0.17585 0.23856
0.17635 0.23688
0.17685 0.23521
0.17735 0.23353
0.17786 0.23186
0.17836 0.23018
0.17886 0.22851
0.17936 0.22684
0.17986 0.22517
0.18036 0.2235
0.18086 0.22183
0.18136 0.22017
0.18186 0.2185
0.18236 0.21684
0.18287 0.21517
0.18337 0.21351
0.18387 0.21185
0.18437 0.21019
0.18487 0.20852
0.18537 0.20687
0.18587 0.20521
0.18637 0.20355
0.18687 0.20189
0.18737 0.20024
0.18788 0.19858
0.18838 0.19693
0.18888 0.19527
0.18938 0.19362
0.18988 0.19197
0.19038 0.19032
0.19088 0.18867
0.19138 0.18702
0.19188 0.18537
0.19238 0.18373
0.19289 0.18208
0.19339 0.18044
0.19389 0.17879
0.19439 0.17715
0.19489 0.17551
0.19539 0.17387
0.19589 0.17223
0.19639 0.17059
0.19689 0.16895
0.19739 0.16731
0.1979 0.16567
0.1984 0.16404
0.1989 0.1624
0.1994 0.16077
0.1999 0.15913
0.2004 0.1575
0.2009 0.15587
0.2014 0.15424
0.2019 0.15261
0.2024 0.15098
0.20291 0.14935
0.20341 0.14772
0.20391 0.1461
0.20441 0.14447
0.20491 0.14285
0.20541 0.14122
0.20591 0.1396
0.20641 0.13798
0.20691 0.13636
0.20741 0.13474
0.20792 0.13312
0.20842 0.1315
0.20892 0.12988
0.20942 0.12826
0.20992 0.12665
0.21042 0.12503
0.21092 0.12342
0.21142 0.1218
0.21192 0.12019
0.21242 0.11858
0.21293 0.11697
0.21343 0.11535
0.21393 0.11375
0.21443 0.11214
0.21493 0.11053
0.21543 0.10892
0.21593 0.10732
0.21643 0.10571
0.21693 0.10411
0.21743 0.1025
0.21794 0.1009
0.21844 0.099297
0.21894 0.097696
0.21944 0.096095
0.21994 0.094496
0.22044 0.092897
0.22094 0.091299
0.22144 0.089702
0.22194 0.088106
0.22244 0.08651
0.22295 0.084915
0.22345 0.083322
0.22395 0.081729
0.22445 0.080136
0.22495 0.078545
0.22545 0.076954
0.22595 0.075365
0.22645 0.073776
0.22695 0.072188
0.22745 0.0706
0.22796 0.069014
0.22846 0.067428
0.22896 0.065843
0.22946 0.064259
0.22996 0.062676
0.23046 0.061093
0.23096 0.059512
0.23146 0.057931
0.23196 0.056351
0.23246 0.054771
0.23297 0.053193
0.23347 0.051615
0.23397 0.050039
0.23447 0.048462
0.23497 0.046887
0.23547 0.045313
0.23597 0.043739
0.23647 0.042166
0.23697 0.040594
0.23747 0.039023
0.23798 0.037453
0.23848 0.035883
0.23898 0.034314
0.23948 0.032746
0.23998 0.031179
0.24048 0.029612
0.24098 0.028047
0.24148 0.026482
0.24198 0.024918
0.24248 0.023354
0.24299 0.021792
0.24349 0.02023
0.24399 0.018669
0.24449 0.017109
0.24499 0.01555
0.24549 0.013991
0.24599 0.012434
0.24649 0.010877
0.24699 0.0093205
0.24749 0.0077651
0.248 0.0062105
0.2485 0.0046567
0.249 0.0031037
0.2495 0.0015514
0.25 -1.3765e-10


==> p010.dat <==
u w
1.0419 1.268
0.43336 0.80283
0.33841 0.87167
0.92059 1.2432
0.49378 0.71289
0.75059 1.2173
0.52464 0.54646
0.31216 0.73355
0.43858 0.6025
0.59985 1.0195
0.38082 0.69364
0.53958 0.9002
0.076364 0.34615
0.38101 0.68828
0.090323 0.36607
0.49951 0.63474
0.63224 0.91979
0.2406 0.79959
0.19712 0.5345
0.31472 0.55148
0.36716 0.58664
0.48157 0.69378
0.29427 0.78632
0.13598 0.57462
0.43373 0.52277
0.46069 0.82476
0.18216 0.53164
0.29901 0.41778
0.29227 0.4196
0.43078 0.97097
0.46208 0.70659
0.71493 1.107
0.32249 0.75263
0.39569 0.527
0.2165 0.65899
0.59979 0.90213
0.24538 0.40795
0.53543 1.0093
0.3363 0.51891
0.51072 0.82939
0.30766 0.70145
0.047241 0.27295
0.37047 0.65778
0.86798 1.2324
0.57549 0.99877
0.5288 0.75835
0.23949 0.43894
0.37133 0.4498
1.0876 1.3075
0.40147 0.69231
0.093765 0.22442
0.27963 0.53112
0.31206 0.81093
0.77476 1.1297
0.12042 0.50094
0.34127 0.74761
0.20346 0.70101
0.25345 0.65103
0.22056 0.40981
0.63349 1.1501
0.27597 0.67119
0.46416 0.58836
0.23501 0.61261
0.51266 0.52272
0.34808 0.53932
0.42587 0.73052
0.68791 1.064
0.57275 1.1192
0.43268 0.50353
0.23432 0.47395
0.65362 1.1072
0.39674 0.71308
0.25939 0.78983
0.96681 1.2455
1.14 1.3745
0.088571 0.3522
0.46276 0.72849
0.55311 0.77583
0.23429 0.45729
0.55019 0.98905
0.14124 0.49819
0.042657 0.16851
0.074969 0.25837
0.30442 0.87262
0.84198 1.1724
0.35025 0.87499
0.14215 0.42932
0.58132 0.9553
0.38884 0.58304
0.38049 0.61432
0.37447 0.81078
0.8318 1.229
0.51074 0.80562
0.65039 1.1236
0.5175 0.93325
0.30801 0.85354
0.16615 0.56833
0.5596 0.94382
0.34059 0.49896
0.040574 0.23213
0.14255 0.35938
0.12433 0.3898
0.4048 0.55953
0.1332 0.50117
1.0168 1.2839
0.23402 0.67332
0.43269 0.93381
0.27348 0.58106
0.40488 0.86269
0.38846 0.80392
0.25393 0.48363
0.40213 0.89247
0.10784 0.35555
0.086425 0.28712
0.35526 0.49549
0.89669 1.2025
0.29726 0.78217
0.45943 0.75195
1.2812 1.3933
0.45784 0.88544
0.58845 1.0831
0.39585 0.72784
0.56839 0.90793
0.89265 1.2619
0.52895 0.96424
0.74112 1.1408
0.72874 1.047
0.42169 0.75227
0.32017 0.43996
0.75641 1.1599
0.55165 0.92509
0.38785 0.50677
0.63986 0.9427
0.2389 0.50259
0.40993 0.66
0.77137 1.1602
0.28767 0.6463
0.31376 0.82134
0.25939 0.60014
0.85057 1.2076
0.59072 0.82813
0.36423 0.63467
0.17754 0.57294
0.64721 1.0625
0.734 1.123
0.4605 0.94782
0.28927 0.67454
0.55939 0.6542
0.43298 0.87908
0.28527 0.84435
0.52908 0.85943
0.44864 0.88609
0.33201 0.44715
0.17253 0.3278
0.21977 0.57049
0.41069 0.92979
0.78627 1.0793
0.83431 1.1929
0.3444 0.65998
1.1378 1.3582
0.5384 0.67135
0.804 1.1834
0.36711 0.50546
0.58407 1.0192
0.27718 0.57063
0.55838 0.75102
0.21838 0.59142
0.27674 0.5202
0.7947 1.1804
1.0005 1.2851
0.39955 0.625
0.21776 0.64263
0.4456 0.83548
0.78078 1.2514
0.39057 0.82054
0.48342 1.0207
0.45725 0.94664
0.33357 0.8797
0.59366 1.0828
0.61002 0.82193
0.49016 1.0055
0.41169 0.63201
0.62675 0.95037
0.18586 0.61754
0.55492 0.97896
0.56503 0.74963
0.4952 0.7823
0.43564 0.70284
0.28133 0.64952
0.22145 0.68677
0.25236 0.72758
0.17616 0.27142
0.13876 0.44432
0.27398 0.50407
0.57684 0.91724
0.37091 0.55845
0.48697 0.81336
0.61422 0.99075
0.36954 0.92172
0.77556 1.1259
0.61183 1.0928
0.44998 0.71618
0.24078 0.72004
0.089135 0.28598
0.36727 0.90594
0.2853 0.50646
0.40159 0.86656
0.67867 1.002
0.37048 0.53246
0.10276 0.45129
0.44378 0.7007
0.28785 0.45466
0.26631 0.81222
0.28684 0.42224
0.19951 0.46305
0.32977 0.72396
0.27511 0.5328
0.32305 0.74822
0.48817 0.53966
0.99631 1.3023
0.28372 0.4993
0.76467 1.1663
0.53617 0.94971
0.66443 0.99773
0.41241 0.68357
0.1707 0.35676
0.4673 0.50755
0.3415 0.42101
0.48179 0.72366
0.50766 0.88899
0.19705 0.58688
0.25163 0.38937
0.65759 1.063
0.15417 0.45548
0.42772 0.47358
0.10686 0.46278
0.28174 0.55303
0.50754 0.98688
0.28181 0.44221
0.39597 0.57461
0.5527 0.97488
0.43326 0.55361
0.38546 0.75641
0.24041 0.70906
0.33982 0.82434
0.88739 1.2059
0.95591 1.3045
0.15196 0.42451
0.14154 0.33136
0.3871 0.79622
1.0972 1.3899
0.46029 0.67802
0.21247 0.55201
1.1675 1.3793
0.25539 0.64788
0.66431 1.0762
0.47772 0.83245
0.045121 0.26768
0.40059 0.491
0.42994 0.90496
0.71952 1.1814
0.32016 0.51352
0.24372 0.67031
0.48525 0.72746
0.77745 1.132
0.46802 0.80008
0.33155 0.81775
0.2868 0.83557
0.5442 1.0608
0.21271 0.4034
0.42618 0.61885
0.37402 0.71673
0.34097 0.61882
0.30374 0.83509
0.6414 1.0873
0.50102 1.0364
0.14328 0.55192
0.44589 0.56378
0.87216 1.2438
0.33745 0.61126
0.51557 0.94122
0.20585 0.66568
0.61159 0.98272
0.20257 0.35568
0.60403 0.93396
0.45829 0.61096
0.31543 0.85589
0.077692 0.34968
0.90283 1.2167
0.48308 0.68099
0.37651 0.73414
1.106 1.3289
0.18882 0.42728
0.49991 0.51548
0.45088 0.49566
0.78951 1.1796
0.29097 0.69369
0.47695 0.8297
0.76991 1.1758
0.68245 1.0528
0.55472 1.0334
0.59127 0.92903
0.56134 1.0373
0.42378 0.69303
0.26237 0.4003
0.5713 1.0647
0.76236 1.14
0.29185 0.82373
0.47797 0.87984
0.4159 0.56407
0.48817 0.56529
0.53476 0.94698
1.0098 1.3029
0.65669 0.97911
0.18235 0.46703
0.45946 0.96162
0.50796 0.94681
0.055875 0.3494
0.6781 0.98448
0.49009 0.96941
0.47351 0.7869
0.88741 1.2179
0.48185 0.84512
0.31102 0.43207
0.2911 0.74013
0.17928 0.64826
0.38938 0.72437
0.4787 0.70291
0.47143 0.74023
0.19064 0.36866
0.72403 1.1025
0.40501 0.66305
0.27339 0.76156
0.39732 0.47629
0.50748 0.92226
0.21757 0.65965
0.37992 0.91808
0.85325 1.1907
0.40172 0.81321
0.24681 0.50587
0.58636 0.93591
0.57358 0.90821
0.406 0.87783
0.53494 0.66701
0.3174 0.72951
0.80509 0.9091
0.34605 0.71888
0.34621 0.79829
0.6408 1.0197
0.48894 0.91631
0.42828 0.5247
0.21812 0.47916
1.0486 1.3358
0.46449 0.98261
0.75512 1.1387
0.6074 1.1177
0.39764 0.55089
0.076402 0.35957
0.51104 1.0019
0.075574 0.34436
0.10735 0.40308
0.65859 1.1268
0.49799 0.87292
0.32014 0.78399
0.26482 0.5626
0.30863 0.7774
0.30638 0.83945
0.13561 0.53243
0.4338 0.77775
0.47756 0.84798
0.48534 0.78732
0.61465 1.0325
0.17607 0.64085
0.28322 0.60864
0.84703 1.2129
0.27806 0.58899
0.21343 0.48925
0.33789 0.51238
0.97324 1.2857
0.096849 0.45801
0.94991 1.2839
0.58922 0.9888
0.23824 0.64219
0.23391 0.44062
0.68755 1.0609
0.83089 1.1617
0.35998 0.65677
0.19926 0.67547
0.40155 0.65761
0.32094 0.48974
0.043569 0.25953
0.28332 0.53808
0.15121 0.29649
0.25374 0.6139
0.20387 0.64918
0.45954 0.47882
0.41542 0.63417
0.15313 0.6392
0.49647 0.93871
0.25099 0.7213
0.28529 0.49746
0.47434 0.49707
0.24485 0.68525
0.80311 1.0928
0.2709 0.39145
0.35025 0.54217
0.67304 1.071
0.38075 0.71376
0.4548 0.96098
0.26105 0.43469
0.14232 0.45772
0.26453 0.6949
0.13391 0.58209
0.98503 1.256
0.18518 0.64809
0.46255 0.84868
0.40275 0.94241
0.95272 1.283
0.42218 0.77112
0.20318 0.53772
0.75137 1.1141
0.50908 0.97103
0.84679 1.1981
0.8375 1.187
0.30607 0.47251
0.33486 0.46555
0.35778 0.87725
0.073485 0.40852
0.25072 0.49243
0.54698 0.95753
0.23476 0.55137
0.90039 1.1904
0.45673 0.86237
0.39365 0.94904
0.46609 0.66539
0.24948 0.7461
0.70887 1.1092
0.29044 0.82521
0.49986 0.66238
0.18077 0.60428
0.45367 0.89614
0.25298 0.51992
0.78267 1.2049
0.72604 0.94579
0.047175 0.20742
1.0128 1.2902
0.2628 0.69979
0.52775 0.64848
0.2588 0.67182
0.26862 0.68788
0.085641 0.41738
0.27876 0.48464
0.62612 1.0717
0.10247 0.46973
0.50507 1.0069
0.60464 0.98954
0.076108 0.36773
0.39797 0.87849
0.32039 0.64185
0.31312 0.87778
0.54052 0.71792
0.4816 0.5576
0.37308 0.49444
0.69634 1.1619
0.32852 0.42139
0.78131 1.2386
0.46738 0.88574
0.3288 0.54122
0.29324 0.81247
0.80242 1.1403
0.15207 0.41761
0.29551 0.72723
0.034986 0.22133
0.35468 0.65196
0.8957 1.2395
0.47662 0.57042
0.68167 1.0624
0.33542 0.72862
0.22637 0.68421
0.47081 0.82103
0.16124 0.35332
0.39865 0.48607
0.493 0.86497
0.66552 1.0346
0.19602 0.61694
0.29341 0.74491
0.097507 0.31379
0.42866 0.5551
0.16903 0.57465
0.60636 1.0691
1.09 1.3488
0.45059 0.50961
0.3559 0.65378
0.37385 0.54777
0.53048 0.76757
0.38823 0.869
0.28495 0.59857
0.65567 1.1099
0.22641 0.5646
0.49181 0.68177
0.90253 1.2267
0.46852 0.49454
0.67981 0.9016
0.14938 0.43743
0.53082 1.0507
0.091697 0.40372
0.18039 0.5745
0.033366 0.17752
0.43688 0.80269
0.31235 0.82201
0.12533 0.38541
0.22219 0.68725
0.8938 1.1925
0.3682 0.47721
0.30399 0.70614
0.25136 0.50027
0.29399 0.83537
0.17017 0.31836
0.50222 0.77398
0.50441 0.73064
0.58946 0.95409
0.14318 0.45368
0.81005 1.1897
0.099736 0.51976
0.38527 0.64659
0.65356 1.1222
0.52622 1.0437
0.3199 0.79177
0.55152 1.0287
0.23049 0.62766
0.68097 1.0154
0.52838 0.7114
0.19055 0.56218
0.24266 0.73317
0.33086 0.54128
0.60723 1.0737
0.42284 0.56481
0.54769 1.0075
0.68022 1.1071
0.05997 0.43392
0.64618 1.0609
0.77831 1.1259
0.29946 0.50512
0.64107 0.97146
0.53829 0.92855
0.81707 1.1051
0.43367 0.93375
0.40463 0.61507
0.30156 0.77393
0.48434 0.8507
0.47405 0.79006
0.48846 0.53226
0.33183 0.83168
0.40194 0.4853
0.96974 1.2436
0.23549 0.61953
0.44745 0.87816
0.14433 0.50639
0.20049 0.38968
0.62212 0.87875
0.53797 0.89754
0.042151 0.30035
0.2849 0.53365
0.53416 0.88469
0.60526 1.0281
0.49982 0.94635
0.30386 0.72748
0.089609 0.52328
0.76442 1.097
0.59469 0.89995
0.38025 0.74286
0.042789 0.19289
0.28505 0.7954
0.18951 0.32512
0.70534 1.1291
0.38291 0.44285
0.3855 0.79791
0.15046 0.40887
0.62959 1.135
0.018524 0.15976
0.49328 1.052
0.44077 0.91991
0.54942 0.95294
0.37584 0.94329
0.52498 0.85545
0.21121 0.40887
0.44311 0.79803
0.34332 0.61245
0.84782 1.1854
0.20275 0.62297
0.82544 1.231
0.15356 0.50634
0.174 0.49964
0.17248 0.62967
0.59652 0.94489
0.53375 0.81715
0.33349 0.51095
0.4358 0.89634
0.14429 0.45881
0.33741 0.4645
0.25475 0.49881
0.40507 0.92482
0.07889 0.41017
0.47544 0.58986
0.057891 0.34399
0.11182 0.3181
0.69391 1.1194
0.49479 0.51177
0.71468 1.0797
0.44243 0.89857
0.89964 1.2546
0.50877 0.76256
0.45026 0.55543
0.49702 0.49762
0.60877 0.90583
0.43215 0.79879
0.35744 0.74921
0.30842 0.40815
0.13982 0.34346
0.69176 1.1086
0.48076 0.91938
0.81608 1.2396
0.77414 1.1933
0.48016 0.86094
0.32485 0.80888
0.11966 0.46792
0.36106 0.52794
0.52793 0.90114
0.46678 0.85341
0.033611 0.30713
0.51223 0.79292
0.24157 0.38042
0.46817 0.71135
0.51303 0.97249
0.40501 0.87753
0.90439 1.1988
0.22946 0.41255
0.14239 0.34083
0.89687 1.23
0.33265 0.75684
0.5209 0.60888
0.37804 0.84497
0.28198 0.71063
0.76196 1.1702
0.46045 0.6576
0.22648 0.62626
0.57503 0.90585
0.38636 0.8612
0.55771 0.83614
0.55437 1.0411
0.44629 0.92625
0.17868 0.61803
0.63025 1.0005
0.32927 0.48253
0.18373 0.53579
0.31369 0.59584
0.23324 0.73045
0.42502 0.76405
0.56379 0.79042
0.64194 0.97525
0.49139 0.52536
0.39064 0.4842
0.47013 0.91659
0.45525 0.73399
0.28979 0.48542
0.15126 0.32959
0.22777 0.65675
0.25763 0.42824
0.11102 0.51113
0.37687 0.64575
0.51787 0.70742
0.28146 0.50762
0.95437 1.2758
0.16038 0.4416
0.37768 0.64659
0.44779 1.0404
0.38353 0.76761
0.24334 0.49458
0.65105 0.82542
0.3133 0.625
0.33385 0.63299
0.015798 0.098522
0.12364 0.32183
0.31692 0.66436
0.083693 0.33206
0.67139 1.11
0.45511 0.71576
0.1437 0.41944
0.10717 0.3298
0.19579 0.32579
0.22202 0.55612
0.54815 1.0537
0.25702 0.63885
0.32735 0.52071
0.28306 0.50354
0.57216 0.95604
0.45181 0.54141
0.67827 1.0587
0.060859 0.38463
0.46936 0.52287
0.38906 0.8335
0.63995 0.81721
0.30807 0.64123
0.19383 0.39122
0.64416 1.0267
0.73614 1.1675
0.6594 1.1251
0.49613 0.8992
0.38503 0.85204
0.12477 0.3929
0.19136 0.51978
0.5141 0.64769
0.17033 0.64199
0.69351 1.0485
0.25296 0.50113
0.60685 0.97426
0.73467 1.0745
0.28462 0.52106
0.56156 1.0157
0.50537 0.53426
0.32902 0.49395
0.68391 1.0721
1.0609 1.2949
0.097452 0.3345
0.73865 1.1365
0.49459 0.57115
0.282 0.77576
0.2989 0.63244
0.54613 0.90971
0.36359 0.56097
1.0448 1.3287
0.58459 1.0308
0.016868 0.17222
0.49633 0.61608
0.40858 0.79916
0.62567 1.0158
0.76078 1.1886
0.27899 0.47324
1.0722 1.334
0.33553 0.69908
0.26888 0.67062
0.65883 0.94979
0.44505 0.87465
0.40444 0.53176
0.12627 0.39687
0.42644 0.67324
0.26209 0.6164
0.2656 0.51738
0.49099 1.0107
0.63226 1.0899
0.27446 0.72042
0.12644 0.40829
0.2234 0.74839
0.5091 0.97534
0.26751 0.39249
0.34873 0.4722
0.39575 0.80704
0.31114 0.79758
0.42654 0.48017
0.4483 0.93553
0.38474 0.83066
0.061476 0.21504
0.3415 0.64059
0.43075 0.63715
0.51241 0.76455
0.48631 0.63229
0.31178 0.86085
0.82457 1.1999
0.49529 0.9717
0.67943 1.0013
0.34898 0.84944
0.3769 0.85178
0.17433 0.46459
0.14791 0.32642
0.27586 0.43538
0.57597 1.0101
0.46998 0.52522
0.012706 0.10429
0.1681 0.60119
0.49472 0.92903
0.7888 1.1178
0.71395 0.94282
0.57257 0.92511
0.51997 0.74323
0.33279 0.67324
0.39514 0.50395
0.73014 1.1784
0.40022 0.51215
0.47033 0.59347
0.3875 0.72545
0.63115 1.1191
0.076437 0.25692
0.18088 0.3844
0.37213 0.65961
0.32722 0.82325
0.38509 0.65536
0.33755 0.44269
0.70266 1.1054
0.58168 0.91735
0.11791 0.44389
0.37233 0.78565
0.62549 0.85672
0.4271 0.63896
0.8273 1.227
0.6761 0.90561
0.55432 1.0407
0.40032 0.58363
0.36396 0.8469
0.30323 0.80627
0.34175 0.46062
0.62456 1.106
0.52342 0.99728
0.16767 0.49962
0.24405 0.37695
0.19529 0.37176
0.45635 0.54441
0.23067 0.40408
0.096913 0.45206
0.50929 0.69878
0.50967 0.8837
0.15792 0.40141
0.4827 0.58403
0.4643 0.91279
0.5172 0.72981
0.16434 0.57919
0.38232 0.83601
0.30964 0.72526
0.186 0.44734
0.13363 0.4406
0.39375 0.86359
0.7772 1.1521
0.36711 0.85983
0.3308 0.61258
0.18434 0.47906
0.70022 1.0422
0.30797 0.4382
0.41443 0.67166
0.19726 0.60246
0.19312 0.54987
0.12695 0.53501
0.47719 0.82978
0.32575 0.85292
0.093581 0.48088
0.2072 0.63406
0.15656 0.33326
0.24761 0.75441
0.22474 0.50036
0.5191 1.064
0.24953 0.45434
0.21653 0.61709
0.61129 0.72308
0.20369 0.52422
0.21048 0.70614
0.39422 0.93896
0.26926 0.65703
0.94278 1.2386
0.70533 1.0637
0.31669 0.59693
0.084427 0.3143
0.061251 0.31766
0.34534 0.86368
0.5006 0.7815
0.80462 1.2105
0.40991 0.60583
0.23602 0.73266
0.36177 0.61808
0.30373 0.49341
0.10443 0.49383
0.43593 0.73822
0.61488 0.92605
0.4611 0.82797
0.72741 1.1126
0.21471 0.47366
0.45707 0.77281
0.5512 0.93149
0.32295 0.46824
0.15505 0.57374
0.50259 0.78222
0.92618 1.2779
0.054376 0.27651
1.1842 1.3734
0.46415 0.48756
0.23582 0.64258
0.15058 0.49649
0.48899 1.0283
0.49122 0.80816
0.52504 0.97264
0.44074 0.95693
0.32095 0.43686
0.38165 0.48681
0.11724 0.26565
0.38692 0.80552
0.60486 1.0275
0.39003 0.56569
0.71316 1.1915
0.48062 0.96451
0.63849 0.87123
0.55987 0.94809
0.37098 0.58404
0.39064 0.76022
0.10572 0.30278
0.22872 0.71099
0.34908 0.76619
0.67073 1.108
0.07793 0.35373
0.58465 0.97367
0.69883 1.0599
0.11358 0.39244
0.63249 1.005
0.90688 1.1357
0.27574 0.7984
0.16127 0.63357
0.23184 0.68036
0.32569 0.68521
0.36298 0.85846
0.2655 0.53146
0.32188 0.54239
0.28889 0.57034
0.46646 0.75902
0.70394 1.1326
0.22741 0.53696
0.059149 0.27948
0.10243 0.43716
0.25946 0.6952
0.51709 0.96919
0.65994 1.0471
0.1558 0.6046
0.55413 0.89577
0.38085 0.47235
0.71566 1.078
1.145 1.3322
0.63645 1.0928
0.73717 1.0448
0.18333 0.47248
0.11616 0.46867
0.53583 0.98565
0.3566 0.45998
0.60787 1.0805
0.64206 1.0426
0.71473 1.0468
0.97312 1.291
0.34702 0.87564
0.036621 0.18022
0.13851 0.54882
0.8249 1.1587
0.50111 1.0041
0.57044 1.0699
0.24645 0.44105
0.38387 0.84119
0.32459 0.4159
0.63088 1.0307
0.41607 0.52311
0.23244 0.63488
0.37305 0.47317
0.34747 0.76584
0.52994 0.94007
0.29909 0.82113
0.14113 0.39631
0.14142 0.33005
0.13157 0.41009
0.37606 0.65452
0.42289 0.82548
0.13761 0.26297
0.42032 0.61018
0.31288 0.77819
0.44806 0.91335
0.37065 0.47332
0.66372 1.103
0.873 1.2834
0.39904 0.92343
0.56198 1.0631
0.1325 0.3812
0.50937 0.53913
0.49603 0.49712
0.69012 1.0878
0.42327 0.85104
0.71669 1.0876
0.22245 0.69355
0.72907 1.1755
0.62461 0.97772
0.87919 1.1447
0.71113 1.0695
0.4531 1.0047
0.28296 0.57442
0.83172 1.2024
0.29434 0.48526
0.67849 1.1409
0.57846 0.81235
0.64644 1.0535
0.19232 0.48187
0.33216 0.7782
0.1666 0.60693
0.42704 0.56418
0.39334 0.4707
0.38218 0.72662
0.42661 0.7023
0.3046 0.6415
0.45898 0.55105
0.47524 0.91328
0.17706 0.31549


==> p025.dat <==
u w
0.86823 1.0349
0.36113 0.59464
0.28201 0.6632
0.76716 1.0287
0.41148 0.51843
0.62549 0.991
0.4372 0.4033
0.26014 0.53094
0.36548 0.4236
0.49988 0.86156
0.31735 0.47333
0.44965 0.68282
0.063637 0.26791
0.31751 0.45485
0.075269 0.18611
0.41626 0.45555
0.52687 0.67946
0.2005 0.67341
0.16427 0.33295
0.26227 0.38813
0.30597 0.38358
0.40131 0.49701
0.24522 0.57262
0.11332 0.40127
0.36144 0.37352
0.38391 0.62099
0.1518 0.33165
0.24917 0.28271
0.24356 0.28714
0.35899 0.74496
0.38507 0.50225
0.59578 0.87965
0.26874 0.55743
0.32974 0.34433
0.18042 0.50043
0.49983 0.68056
0.20448 0.31541
0.44619 0.80561
0.28025 0.3958
0.4256 0.60667
0.25638 0.49278
0.039367 0.11674
0.30872 0.42228
0.72331 0.99038
0.47958 0.78166
0.44067 0.54562
0.19958 0.30015
0.30944 0.31351
0.90637 1.0622
0.33456 0.48222
0.078138 0.13228
0.23303 0.39444
0.26005 0.58664
0.64564 0.91025
0.10035 0.29355
0.28439 0.59063
0.16955 0.49026
0.21121 0.42072
0.1838 0.29513
0.52791 0.92559
0.22997 0.47038
0.3868 0.41132
0.19584 0.39979
0.42722 0.39934
0.29007 0.33403
0.35489 0.50208
0.57326 0.84889
0.47729 0.91147
0.36057 0.37641
0.19527 0.30258
0.54468 0.87276
0.33062 0.48788
0.21616 0.57385
0.80567 1.0088
0.95003 1.1739
0.073809 0.2006
0.38564 0.55812
0.46092 0.533
0.19524 0.2954
0.45849 0.7491
0.1177 0.30564
0.035548 0.084419
0.062474 0.14684
0.25368 0.66629
0.70165 0.93015
0.29188 0.71053
0.11846 0.21632
0.48444 0.73662
0.32403 0.38261
0.31707 0.41217
0.31206 0.6663
0.69317 1.0006
0.42561 0.55761
0.54199 0.8993
0.43125 0.68456
0.25667 0.61689
0.13846 0.31813
0.46633 0.72294
0.28382 0.33881
0.033812 0.14636
0.11879 0.22516
0.10361 0.22797
0.33734 0.37599
0.111 0.36217
0.84737 1.099
0.19502 0.47306
0.36058 0.71712
0.2279 0.40509
0.3374 0.65134
0.32372 0.57702
0.21161 0.2928
0.33511 0.6763
0.089868 0.2703
0.072021 0.18207
0.29605 0.30181
0.74724 0.98304
0.24772 0.63198
0.38286 0.52228
1.0677 1.1437
0.38154 0.74793
0.49038 0.85985
0.32987 0.52608
0.47366 0.68239
0.74388 1.0133
0.44079 0.75256
0.6176 0.90127
0.60728 0.88144
0.35141 0.51232
0.26681 0.26213
0.63034 0.96161
0.45971 0.70636
0.32321 0.34864
0.53321 0.69885
0.19908 0.41867
0.34161 0.4619
0.64281 0.96105
0.23972 0.51387
0.26146 0.61477
0.21615 0.39311
0.70881 0.98784
0.49227 0.62338
0.30352 0.39741
0.14795 0.36034
0.53934 0.84362
0.61167 0.87848
0.38375 0.79474
0.24105 0.47805
0.46615 0.51219
0.36082 0.62522
0.23772 0.72342
0.4409 0.61214
0.37387 0.66672
0.27667 0.28949
0.14378 0.23101
0.18314 0.37165
0.34224 0.71925
0.65522 0.82733
0.69526 0.96718
0.287 0.44813
0.94813 1.1157
0.44867 0.47472
0.67 0.93205
0.30593 0.34907
0.48672 0.841
0.23098 0.4229
0.46532 0.57778
0.18198 0.37464
0.23062 0.38922
0.66225 0.94929
0.83375 1.0678
0.33296 0.48166
0.18147 0.46031
0.37134 0.65675
0.65065 1.0787
0.32548 0.60379
0.40285 0.81432
0.38104 0.69628
0.27798 0.63886
0.49472 0.85885
0.50835 0.68737
0.40846 0.79225
0.34308 0.408
0.52229 0.72948
0.15489 0.41929
0.46243 0.75828
0.47085 0.55864
0.41267 0.57718
0.36303 0.50101
0.23444 0.5033
0.18454 0.45835
0.2103 0.61438
0.1468 0.17046
0.11563 0.25947
0.22832 0.33854
0.4807 0.706
0.30909 0.35876
0.40581 0.59124
0.51185 0.76825
0.30795 0.7114
0.6463 0.89789
0.50986 0.86251
0.37499 0.47141
0.20065 0.51739
0.074279 0.16703
0.30606 0.65377
0.23775 0.29744
0.33466 0.65165
0.56556 0.75735
0.30874 0.39521
0.085637 0.2368
0.36982 0.45095
0.23988 0.3331
0.22193 0.65408
0.23903 0.3047
0.16626 0.23671
0.27481 0.52136
0.22925 0.34308
0.26921 0.52717
0.40681 0.39907
0.83026 1.0671
0.23643 0.38618
0.63722 0.92589
0.44681 0.72647
0.55369 0.78469
0.34368 0.55563
0.14225 0.22756
0.38942 0.36749
0.28458 0.29593
0.40149 0.52102
0.42305 0.69882
0.16421 0.37798
0.20969 0.24927
0.54799 0.84079
0.12848 0.36366
0.35643 0.34772
0.089052 0.22462
0.23478 0.34566
0.42295 0.74678
0.23484 0.31012
0.32997 0.43476
0.46058 0.79885
0.36105 0.37703
0.32122 0.50721
0.20035 0.49495
0.28318 0.60938
0.73949 0.95555
0.79659 1.0938
0.12663 0.23043
0.11795 0.22777
0.32258 0.56515
0.91429 1.2278
0.38357 0.47054
0.17706 0.34104
0.97292 1.1547
0.21282 0.45168
0.55359 0.86001
0.3981 0.60896
0.037601 0.17879
0.33382 0.34292
0.35828 0.67794
0.5996 0.99321
0.2668 0.36681
0.2031 0.46752
0.40438 0.49947
0.64787 0.91453
0.39001 0.56608
0.2763 0.63042
0.239 0.63831
0.4535 0.86164
0.17726 0.29479
0.35515 0.41681
0.31168 0.48092
0.28414 0.48673
0.25311 0.69302
0.5345 0.86552
0.41751 0.79716
0.1194 0.3262
0.37158 0.38532
0.7268 0.98978
0.28121 0.4881
0.42964 0.72258
0.17154 0.48076
0.50966 0.76283
0.16881 0.19555
0.50336 0.72328
0.38191 0.46663
0.26286 0.64669
0.064743 0.23426
0.75236 0.98137
0.40256 0.56247
0.31376 0.52223
0.92168 1.0955
0.15735 0.32515
0.41659 0.41693
0.37574 0.35833
0.65792 0.98691
0.24247 0.46204
0.39746 0.57625
0.64159 0.93118
0.56871 0.82852
0.46227 0.80512
0.49273 0.71309
0.46779 0.83733
0.35315 0.49158
0.21864 0.24157
0.47609 0.83567
0.6353 0.97336
0.24321 0.59107
0.39831 0.64293
0.34658 0.3875
0.40681 0.40148
0.44564 0.71723
0.8415 1.0873
0.54724 0.75933
0.15195 0.29892
0.38289 0.71848
0.4233 0.7443
0.046563 0.27699
0.56508 0.7901
0.40841 0.74895
0.39459 0.59223
0.73951 0.98753
0.40154 0.62948
0.25918 0.30531
0.24258 0.52588
0.1494 0.4336
0.32448 0.511
0.39892 0.50112
0.39286 0.51719
0.15887 0.17879
0.60336 0.87165
0.33751 0.56427
0.22783 0.55824
0.3311 0.31252
0.4229 0.70419
0.18131 0.42415
0.3166 0.69504
0.71104 0.96921
0.33477 0.60697
0.20568 0.33657
0.48863 0.71064
0.47799 0.68634
0.33833 0.655
0.44578 0.4704
0.2645 0.5188
0.67091 0.68278
0.28838 0.58733
0.2885 0.60328
0.534 0.77566
0.40745 0.70387
0.3569 0.34645
0.18177 0.31415
0.87381 1.1075
0.38707 0.76242
0.62926 0.88732
0.50617 0.89038
0.33137 0.40425
0.063668 0.18908
0.42587 0.79514
0.062978 0.1547
0.08946 0.21643
0.54883 0.90962
0.41499 0.64473
0.26678 0.57138
0.22069 0.36505
0.25719 0.53673
0.25532 0.624
0.11301 0.38658
0.3615 0.56804
0.39797 0.63244
0.40445 0.56855
0.51221 0.82743
0.14673 0.51631
0.23601 0.37572
0.70586 0.96342
0.23172 0.38958
0.17786 0.29905
0.28157 0.34066
0.81103 1.0863
0.080708 0.28268
0.7916 1.062
0.49101 0.75009
0.19853 0.43361
0.19493 0.28872
0.57296 0.81769
0.69241 0.95328
0.29999 0.48876
0.16605 0.49482
0.33463 0.45035
0.26745 0.3932
0.036308 0.12528
0.2361 0.32148
0.12601 0.18639
0.21145 0.41593
0.16989 0.44957
0.38295 0.34109
0.34618 0.52205
0.12761 0.43071
0.41372 0.70704
0.20916 0.5107
0.23774 0.28708
0.39528 0.40371
0.20404 0.58189
0.66926 0.86315
0.22575 0.22574
0.29188 0.34527
0.56087 0.84576
0.31729 0.46411
0.379 0.72637
0.21754 0.32133
0.1186 0.33958
0.22044 0.45878
0.11159 0.37575
0.82086 1.0229
0.15432 0.41062
0.38546 0.64907
0.33563 0.73213
0.79393 1.061
0.35181 0.53958
0.16932 0.34537
0.62614 0.90511
0.42423 0.77985
0.70566 0.96002
0.69792 0.95916
0.25506 0.33689
0.27905 0.31916
0.29815 0.6728
0.061238 0.21517
0.20893 0.32782
0.45582 0.76074
0.19563 0.43714
0.75033 0.95487
0.3806 0.64666
0.32804 0.72491
0.38841 0.45177
0.2079 0.57809
0.59072 0.91451
0.24203 0.60977
0.41655 0.45795
0.15064 0.47525
0.37806 0.65165
0.21081 0.35039
0.65223 0.96005
0.60503 0.727
0.039313 0.10949
0.84401 1.0548
0.219 0.49959
0.43979 0.47712
0.21567 0.44275
0.22385 0.48086
0.071368 0.22822
0.2323 0.29284
0.52177 0.83521
0.085393 0.28156
0.42089 0.78636
0.50387 0.77677
0.063424 0.19689
0.33164 0.66976
0.26699 0.43751
0.26094 0.6611
0.45044 0.5517
0.40133 0.40788
0.3109 0.36074
0.58028 0.93793
0.27377 0.27689
0.65109 1.0612
0.38948 0.6619
0.274 0.35424
0.24436 0.59193
0.66869 0.92415
0.12672 0.26316
0.24626 0.53156
0.029155 0.077091
0.29556 0.44617
0.74641 1.008
0.39719 0.48024
0.56806 0.82046
0.27952 0.5169
0.18865 0.47407
0.39234 0.5999
0.13437 0.20397
0.33221 0.36393
0.41083 0.71324
0.5546 0.81219
0.16335 0.40802
0.24451 0.5094
0.081256 0.11085
0.35722 0.43388
0.14086 0.3596
0.5053 0.85372
0.90832 1.1535
0.37549 0.38537
0.29658 0.53321
0.31154 0.36021
0.44207 0.5183
0.32352 0.73198
0.23746 0.39632
0.54639 0.86875
0.18868 0.3624
0.40984 0.47322
0.75211 1.0002
0.39044 0.35347
0.5665 0.69215
0.12448 0.24032
0.44235 0.91312
0.076414 0.17255
0.15033 0.37859
0.027805 0.11277
0.36407 0.56676
0.26029 0.60372
0.10444 0.21152
0.18516 0.49437
0.74483 0.94572
0.30684 0.3216
0.25333 0.50453
0.20947 0.37343
0.24499 0.62005
0.14181 0.19969
0.41851 0.54924
0.42034 0.51965
0.49122 0.73244
0.11932 0.27566
0.67504 0.94667
0.083113 0.35862
0.32106 0.44984
0.54463 0.89835
0.43851 0.82137
0.26658 0.54827
0.4596 0.8075
0.19208 0.39079
0.56747 0.78292
0.44032 0.5258
0.15879 0.36599
0.20221 0.52182
0.27571 0.35145
0.50602 0.81858
0.35237 0.37771
0.45641 0.77688
0.56685 0.88085
0.049975 0.32832
0.53849 0.84581
0.64859 0.9174
0.24955 0.32892
0.53422 0.75191
0.44857 0.75767
0.68089 0.85694
0.36139 0.69203
0.33719 0.36835
0.2513 0.56939
0.40362 0.62989
0.39504 0.60277
0.40705 0.39874
0.27653 0.61387
0.33495 0.38515
0.80812 0.99778
0.19625 0.41325
0.37288 0.6566
0.12028 0.26894
0.16707 0.27997
0.51844 0.65185
0.44831 0.68369
0.035126 0.12617
0.23741 0.36213
0.44513 0.66911
0.50438 0.80486
0.41652 0.78292
0.25322 0.56336
0.074674 0.40715
0.63701 0.85832
0.49558 0.67991
0.31688 0.55274
0.035658 0.1112
0.23754 0.58109
0.15793 0.19831
0.58779 0.89675
0.31909 0.32802
0.32125 0.59251
0.12538 0.20928
0.52466 0.93611
0.015437 0.010627
0.41106 0.83361
0.36731 0.76959
0.45785 0.74029
0.3132 0.73215
0.43749 0.62107
0.176 0.26916
0.36926 0.57983
0.2861 0.41026
0.70652 0.96396
0.16896 0.42783
0.68787 1.0123
0.12797 0.32736
0.145 0.30134
0.14373 0.43097
0.4971 0.70572
0.44479 0.66759
0.27791 0.40027
0.36316 0.64404
0.12025 0.28046
0.28118 0.34661
0.21229 0.32355
0.33756 0.70668
0.065742 0.23214
0.3962 0.38783
0.048243 0.15774
0.093183 0.20864
0.57826 0.87372
0.41233 0.37612
0.59557 0.845
0.36869 0.68887
0.7497 1.0712
0.42398 0.5373
0.37521 0.41626
0.41418 0.35192
0.50731 0.69048
0.36013 0.60596
0.29787 0.54547
0.25702 0.30315
0.11651 0.27048
0.57647 0.92132
0.40063 0.74343
0.68006 1.0123
0.64512 1.0186
0.40014 0.6204
0.27071 0.62083
0.099718 0.26685
0.30088 0.34306
0.43994 0.65385
0.38899 0.65654
0.028009 0.23773
0.42686 0.579
0.2013 0.25968
0.39014 0.50024
0.42752 0.74363
0.33751 0.68833
0.75366 0.96703
0.19122 0.24618
0.11866 0.18716
0.74739 1.0033
0.27721 0.54642
0.43408 0.42337
0.31503 0.63803
0.23498 0.49954
0.63497 0.92255
0.3837 0.43205
0.18873 0.43546
0.4792 0.71905
0.32197 0.64768
0.46476 0.59611
0.46197 0.81909
0.3719 0.79807
0.1489 0.41982
0.52521 0.77436
0.27439 0.40791
0.15311 0.32383
0.26141 0.37162
0.19437 0.51883
0.35419 0.51343
0.46983 0.54119
0.53495 0.74551
0.40949 0.37881
0.32553 0.36627
0.39178 0.66723
0.37938 0.59472
0.24149 0.30325
0.12605 0.20385
0.18981 0.4476
0.21469 0.3136
0.092513 0.30156
0.31406 0.44825
0.43156 0.52262
0.23455 0.31967
0.79531 1.0611
0.13365 0.2296
0.31474 0.44496
0.37316 0.87384
0.31961 0.54751
0.20278 0.37894
0.54254 0.61122
0.26108 0.52657
0.27821 0.42644
0.013165 0.012772
0.10303 0.19429
0.2641 0.51311
0.069745 0.22985
0.55949 0.87034
0.37926 0.50449
0.11975 0.26862
0.089309 0.12967
0.16316 0.20514
0.18501 0.36796
0.45679 0.82486
0.21418 0.44015
0.2728 0.34059
0.23589 0.42178
0.4768 0.7287
0.37651 0.37408
0.56522 0.8522
0.050716 0.18855
0.39113 0.42725
0.32422 0.6475
0.53329 0.60257
0.25672 0.409
0.16153 0.26713
0.5368 0.7915
0.61345 0.93662
0.5495 0.88483
0.41344 0.73432
0.32086 0.65144
0.10398 0.23411
0.15947 0.33442
0.42842 0.44394
0.14194 0.40674
0.57793 0.80937
0.2108 0.34205
0.50571 0.78444
0.61223 0.85195
0.23718 0.34173
0.46796 0.85491
0.42114 0.4499
0.27419 0.38282
0.56992 0.84035
0.88406 1.0544
0.08121 0.15983
0.61554 0.91903
0.41216 0.42955
0.235 0.60219
0.24908 0.40641
0.45511 0.67758
0.30299 0.37123
0.8707 1.1064
0.48716 0.80019
0.014057 0.044932
0.41361 0.46705
0.34048 0.58504
0.52139 0.80224
0.63398 0.96947
0.23249 0.28635
0.89352 1.0814
0.27961 0.44592
0.22407 0.49266
0.54903 0.75028
0.37087 0.68064
0.33704 0.37741
0.10523 0.17567
0.35536 0.43821
0.21841 0.50084
0.22133 0.31838
0.40916 0.79542
0.52689 0.86235
0.22872 0.50899
0.10536 0.23442
0.18616 0.54483
0.42425 0.74154
0.22292 0.26067
0.29061 0.35822
0.32979 0.59047
0.25928 0.56855
0.35545 0.34725
0.37359 0.71706
0.32062 0.61608
0.05123 0.12246
0.28458 0.47094
0.35896 0.43517
0.42701 0.54015
0.40526 0.42289
0.25981 0.62791
0.68714 0.97405
0.41275 0.76243
0.56619 0.78819
0.29082 0.63366
0.31409 0.60069
0.14528 0.27949
0.12326 0.22404
0.22989 0.30469
0.47997 0.78942
0.39165 0.38095
0.010589 0.044303
0.14009 0.48297
0.41227 0.73468
0.65733 0.90097
0.59495 0.69314
0.47715 0.69591
0.43331 0.57778
0.27732 0.431
0.32928 0.37246
0.60845 0.95437
0.33352 0.40539
0.39194 0.415
0.32292 0.55682
0.52596 0.92269
0.063698 0.1366
0.15073 0.27424
0.31011 0.45036
0.27268 0.64207
0.32091 0.4507
0.2813 0.31303
0.58555 0.87645
0.48473 0.68449
0.098257 0.25546
0.31028 0.5713
0.52124 0.71311
0.35592 0.45013
0.68941 1.0172
0.56342 0.76557
0.46193 0.84112
0.3336 0.40197
0.3033 0.62857
0.25269 0.57889
0.28479 0.34849
0.52046 0.85165
0.43619 0.81666
0.13972 0.30958
0.20337 0.23281
0.16274 0.25539
0.38029 0.44968
0.19223 0.27879
0.080761 0.24501
0.42441 0.48447
0.42472 0.66964
0.1316 0.25159
0.40225 0.44426
0.38692 0.70701
0.431 0.53814
0.13695 0.33546
0.3186 0.59724
0.25804 0.51214
0.155 0.37063
0.11136 0.25777
0.32813 0.65058
0.64767 0.95055
0.30592 0.65184
0.27566 0.46814
0.15362 0.28109
0.58352 0.82773
0.25664 0.31123
0.34536 0.46178
0.16438 0.39916
0.16093 0.33735
0.10579 0.35931
0.39766 0.63887
0.27146 0.61517
0.077984 0.27789
0.17267 0.44709
0.13046 0.2251
0.20635 0.5418
0.18728 0.32061
0.43258 0.89102
0.20794 0.28187
0.18044 0.44392
0.50941 0.58917
0.16975 0.31959
0.1754 0.55071
0.32851 0.71531
0.22438 0.44787
0.78565 0.99316
0.58778 0.8288
0.26391 0.35455
0.070356 0.17093
0.051043 0.17902
0.28778 0.65908
0.41716 0.57615
0.67052 1.0228
0.34159 0.40292
0.19668 0.49914
0.30148 0.4115
0.25311 0.32684
0.087021 0.30148
0.36327 0.53492
0.5124 0.6948
0.38425 0.62126
0.60617 0.89207
0.17892 0.31142
0.38089 0.55957
0.45934 0.74904
0.26912 0.31606
0.12921 0.37752
0.41883 0.55311
0.77182 1.0699
0.045313 0.12137
0.9868 1.147
0.38679 0.35986
0.19652 0.43156
0.12548 0.2951
0.40749 0.80705
0.40935 0.58096
0.43754 0.71895
0.36728 0.71642
0.26746 0.30589
0.31804 0.38349
0.097704 0.15824
0.32244 0.59118
0.50405 0.79684
0.32502 0.38834
0.5943 0.95809
0.40052 0.74855
0.53207 0.65932
0.46656 0.72624
0.30915 0.36919
0.32553 0.54461
0.088103 0.20692
0.1906 0.57081
0.2909 0.54047
0.55894 0.87495
0.064941 0.15241
0.48721 0.73179
0.58236 0.83362
0.094652 0.20699
0.52708 0.82217
0.75573 0.91269
0.22978 0.57886
0.13439 0.50797
0.1932 0.47558
0.27141 0.48415
0.30249 0.61859
0.22125 0.33782
0.26824 0.36372
0.24074 0.37462
0.38871 0.5478
0.58661 0.91057
0.18951 0.37638
0.049291 0.095331
0.085362 0.20088
0.21622 0.46384
0.43091 0.74946
0.54995 0.91139
0.12983 0.39719
0.46178 0.68088
0.31737 0.36658
0.59639 0.86242
0.95418 1.0901
0.53038 0.86984
0.61431 0.81682
0.15277 0.30966
0.096796 0.33854
0.44653 0.83384
0.29717 0.31659
0.50656 0.8647
0.53505 0.83675
0.59561 0.8215
0.81093 1.0487
0.28918 0.66712
0.030517 0.12564
0.11543 0.35687
0.68742 0.94957
0.41759 0.80468
0.47537 0.85453
0.20538 0.29808
0.31989 0.62454
0.27049 0.27617
0.52573 0.81572
0.34672 0.36006
0.1937 0.41483
0.31087 0.30058
0.28956 0.54229
0.44162 0.71942
0.24924 0.67452
0.11761 0.18865
0.11785 0.22184
0.10965 0.23415
0.31338 0.46367
0.35241 0.61891
0.11468 0.074926
0.35027 0.40741
0.26073 0.52634
0.37338 0.67775
0.30887 0.35541
0.5531 0.86802
0.7275 1.0734
0.33253 0.70203
0.46832 0.92557
0.11041 0.2212
0.42448 0.39345
0.41336 0.37005
0.5751 0.93025
0.35273 0.64892
0.59724 0.86129
0.18537 0.49042
0.60756 0.96248
0.52051 0.7546
0.73266 0.91613
0.59261 0.83974
0.37758 0.76217
0.2358 0.42404
0.6931 0.99973
0.24528 0.33386
0.56541 0.9166
0.48205 0.56723
0.5387 0.83863
0.16026 0.2791
0.2768 0.65042
0.13883 0.39964
0.35587 0.41768
0.32778 0.33482
0.31849 0.52412
0.35551 0.4931
0.25383 0.44241
0.38248 0.39539
0.39603 0.67751
0.14755 0.17765


==> p050.dat <==
u w
0.57882 0.53803
0.24075 0.1978
0.188 0.24462
0.51144 0.58126
0.27432 0.29711
0.41699 0.511
0.29146 0.15654
0.17342 0.21425
0.24365 0.18511
0.33325 0.56554
0.21157 0.22238
0.29976 0.25656
0.042424 0.1635
0.21167 0.17488
0.050179 0.01313
0.2775 0.23024
0.35124 0.32967
0.13367 0.44335
0.10951 0.087701
0.17484 0.24459
0.20398 0.12654
0.26754 0.25482
0.16348 0.23293
0.075545 0.16471
0.24096 0.15681
0.25594 0.34135
0.1012 0.12561
0.16611 0.080695
0.16237 0.067375
0.23932 0.28195
0.25671 0.24205
0.39718 0.39941
0.17916 0.36101
0.21983 0.10128
0.12028 0.23491
0.33322 0.26079
0.13632 0.1551
0.29746 0.39067
0.18683 0.24222
0.28374 0.23595
0.17092 0.15654
0.026245 -2.8486e-10
0.20582 0.099486
0.48221 0.46982
0.31972 0.34813
0.29378 0.26355
0.13305 0.079729
0.20629 0.089614
0.60424 0.53243
0.22304 0.19303
0.052092 0.010356
0.15535 0.18859
0.17336 0.21099
0.43042 0.4511
0.066902 0.065746
0.1896 0.30761
0.11303 0.10603
0.14081 0.12254
0.12253 0.11225
0.35194 0.45026
0.15332 0.11627
0.25787 0.16185
0.13056 0.17762
0.28481 0.17743
0.19338 0.098328
0.23659 0.17395
0.38217 0.40674
0.31819 0.51073
0.24038 0.15272
0.13018 0.1086
0.36312 0.37666
0.22041 0.20797
0.14411 0.15534
0.53712 0.50371
0.63335 0.76841
0.049206 0.06731
0.25709 0.25543
0.30728 0.2184
0.13016 0.09305
0.30566 0.24428
0.078464 0.066576
0.023698 0.0039301
0.041649 0.012877
0.16912 0.25964
0.46777 0.41171
0.19458 0.42012
0.078973 0.027198
0.32296 0.31417
0.21602 0.13855
0.21138 0.15336
0.20804 0.40925
0.46211 0.51523
0.28374 0.22521
0.36133 0.42852
0.2875 0.23033
0.17111 0.17698
0.092306 0.088343
0.31089 0.29827
0.18921 0.15505
0.022541 0.024381
0.079196 0.059482
0.069073 0.0513
0.22489 0.13157
0.073998 0.14905
0.56491 0.73457
0.13001 0.2212
0.24039 0.2927
0.15194 0.22732
0.22493 0.29131
0.21581 0.25607
0.14107 0.11308
0.22341 0.24279
0.059912 0.16778
0.048014 0.031314
0.19737 0.067484
0.49816 0.5232
0.16515 0.36001
0.25524 0.21574
0.71179 0.60062
0.25436 0.49508
0.32692 0.39058
0.21991 0.20301
0.31577 0.28693
0.49592 0.47394
0.29386 0.32739
0.41174 0.38779
0.40486 0.56398
0.23427 0.16256
0.17787 0.062564
0.42023 0.56481
0.30647 0.3608
0.21547 0.11707
0.35548 0.4045
0.13272 0.27106
0.22774 0.16545
0.42854 0.56071
0.15981 0.3014
0.17431 0.19558
0.1441 0.11387
0.47254 0.52674
0.32818 0.31874
0.20235 0.090647
0.098635 0.12576
0.35956 0.39319
0.40778 0.35792
0.25583 0.50911
0.1607 0.10605
0.31077 0.25669
0.24055 0.23222
0.15848 0.50025
0.29393 0.18682
0.24925 0.23812
0.18445 0.10395
0.095852 0.0987
0.1221 0.12959
0.22816 0.29462
0.43682 0.30888
0.46351 0.48968
0.19133 0.16601
0.63208 0.59363
0.29911 0.15645
0.44667 0.38468
0.20395 0.11237
0.32448 0.51772
0.15399 0.2289
0.31021 0.26884
0.12132 0.13006
0.15375 0.215
0.4415 0.46036
0.55583 0.63194
0.22197 0.31746
0.12098 0.17661
0.24756 0.35547
0.43377 0.74765
0.21699 0.26105
0.26857 0.38788
0.25403 0.22809
0.18532 0.14686
0.32981 0.39277
0.3389 0.45477
0.27231 0.34893
0.22872 0.09917
0.34819 0.38885
0.10326 0.13303
0.30829 0.33583
0.3139 0.32461
0.27511 0.26116
0.24202 0.17146
0.1563 0.26954
0.12303 0.12977
0.1402 0.4103
0.097865 0.030256
0.077088 0.06178
0.15221 0.15267
0.32047 0.32068
0.20606 0.11617
0.27054 0.22747
0.34123 0.30729
0.2053 0.28175
0.43087 0.41623
0.33991 0.37888
0.24999 0.14586
0.13377 0.1957
0.049519 0.011301
0.20404 0.16028
0.1585 0.10667
0.2231 0.22815
0.37704 0.31095
0.20582 0.26284
0.057091 0.070328
0.24654 0.15424
0.15992 0.12924
0.14795 0.36825
0.15935 0.10592
0.11084 0.047085
0.18321 0.15474
0.15284 0.15786
0.17947 0.18029
0.2712 0.17629
0.55351 0.5653
0.15762 0.22919
0.42482 0.41167
0.29787 0.29686
0.36913 0.34631
0.22912 0.33468
0.094834 0.038521
0.25961 0.13744
0.18972 0.12805
0.26766 0.16576
0.28203 0.33061
0.10947 0.13239
0.1398 0.064661
0.36533 0.37358
0.085651 0.21748
0.23762 0.13635
0.059368 0.059521
0.15652 0.11237
0.28197 0.26972
0.15656 0.14555
0.21998 0.2201
0.30706 0.47316
0.2407 0.17407
0.21414 0.18559
0.13356 0.10286
0.18879 0.21244
0.49299 0.41124
0.53106 0.6595
0.084423 0.03715
0.078632 0.061353
0.21505 0.18454
0.60953 0.90996
0.25572 0.21038
0.11804 0.1122
0.64861 0.68049
0.14188 0.18736
0.36906 0.40904
0.2654 0.18195
0.025067 0.11805
0.22255 0.12022
0.23886 0.23403
0.39973 0.62209
0.17787 0.13449
0.1354 0.18794
0.26958 0.1929
0.43191 0.45966
0.26001 0.16238
0.1842 0.26738
0.15933 0.28384
0.30233 0.46648
0.11817 0.13931
0.23677 0.18183
0.20779 0.14835
0.18943 0.28292
0.16874 0.43426
0.35633 0.4014
0.27834 0.29032
0.079603 0.046164
0.24772 0.16331
0.48453 0.43395
0.18747 0.28059
0.28643 0.28398
0.11436 0.16295
0.33977 0.36617
0.11254 0.035243
0.33557 0.31664
0.2546 0.25915
0.17524 0.22981
0.043162 0.1492
0.50157 0.47914
0.26838 0.35466
0.20917 0.23884
0.61445 0.59675
0.1049 0.15015
0.27773 0.2633
0.25049 0.13154
0.43862 0.6072
0.16165 0.1694
0.26497 0.13914
0.42773 0.40648
0.37914 0.35956
0.30818 0.33386
0.32848 0.27823
0.31186 0.43579
0.23544 0.17892
0.14576 0.015645
0.31739 0.35302
0.42353 0.65748
0.16214 0.14786
0.26554 0.17454
0.23106 0.14431
0.27121 0.18498
0.29709 0.25058
0.561 0.63958
0.36483 0.31877
0.1013 0.11468
0.25526 0.24309
0.2822 0.34197
0.031042 0.16755
0.37672 0.44162
0.27227 0.29371
0.26306 0.34618
0.493 0.49949
0.2677 0.2713
0.17279 0.083834
0.16172 0.17217
0.0996 0.068686
0.21632 0.19606
0.26595 0.20203
0.26191 0.2002
0.10591 0.0213
0.40224 0.38583
0.22501 0.38424
0.15189 0.21573
0.22074 0.11125
0.28193 0.28299
0.12087 0.076253
0.21107 0.23528
0.47403 0.50315
0.22318 0.20139
0.13712 0.12205
0.32575 0.28814
0.31866 0.32646
0.22556 0.26304
0.29719 0.21363
0.17633 0.25808
0.44727 0.38318
0.19225 0.35893
0.19234 0.28963
0.356 0.32351
0.27163 0.27293
0.23793 0.12645
0.12118 0.12612
0.58254 0.62284
0.25805 0.30763
0.41951 0.3667
0.33744 0.40995
0.22091 0.19585
0.042446 0.01654
0.28391 0.37054
0.041986 0.0057841
0.05964 0.025795
0.36588 0.4556
0.27666 0.2061
0.17786 0.16316
0.14712 0.063353
0.17146 0.20993
0.17021 0.21445
0.075339 0.22433
0.241 0.32046
0.26531 0.27229
0.26964 0.22786
0.34147 0.4094
0.097819 0.29834
0.15734 0.083028
0.47057 0.42222
0.15448 0.15959
0.11857 0.10867
0.18771 0.14325
0.54069 0.68708
0.053805 0.10431
0.52773 0.59532
0.32734 0.27804
0.13235 0.18337
0.12995 0.099329
0.38197 0.3134
0.46161 0.53182
0.19999 0.2124
0.1107 0.21716
0.22308 0.19233
0.1783 0.25408
0.024205 0.020434
0.1574 0.079441
0.084005 0.032077
0.14097 0.139
0.11326 0.14243
0.2553 0.10325
0.23079 0.33412
0.085072 0.084754
0.27582 0.24061
0.13944 0.20781
0.15849 0.057248
0.26352 0.25991
0.13603 0.39486
0.44617 0.38664
0.1505 0.029087
0.19458 0.11937
0.37391 0.37143
0.21153 0.1868
0.25267 0.24765
0.14503 0.12572
0.079069 0.2073
0.14696 0.086838
0.074392 0.06463
0.54724 0.52556
0.10288 0.10392
0.25697 0.27085
0.22375 0.30097
0.52929 0.59393
0.23454 0.26487
0.11288 0.092523
0.41743 0.47474
0.28282 0.40813
0.47044 0.45212
0.46528 0.47555
0.17004 0.14231
0.18604 0.10048
0.19877 0.30943
0.040825 0.026914
0.13929 0.073426
0.30388 0.36681
0.13042 0.25919
0.50022 0.45517
0.25374 0.24437
0.21869 0.26626
0.25894 0.17399
0.1386 0.27634
0.39381 0.52906
0.16136 0.20047
0.2777 0.19975
0.10043 0.28237
0.25204 0.2362
0.14054 0.13672
0.43482 0.43109
0.40335 0.3636
0.026209 0.042054
0.56267 0.55197
0.146 0.12555
0.29319 0.25098
0.14378 0.11994
0.14923 0.17178
0.047578 0.063573
0.15487 0.055816
0.34784 0.33187
0.056929 0.088166
0.2806 0.3314
0.33591 0.33976
0.042282 0.057265
0.22109 0.27644
0.17799 0.096153
0.17396 0.22643
0.30029 0.2869
0.26756 0.17887
0.20727 0.12472
0.38685 0.46738
0.18251 0.073548
0.43406 0.71499
0.25966 0.24677
0.18267 0.12151
0.16291 0.16527
0.44579 0.47469
0.084483 0.08046
0.16417 0.19474
0.019437 -1.0867e-11
0.19704 0.19658
0.49761 0.51472
0.26479 0.32327
0.37871 0.30198
0.18635 0.22283
0.12576 0.1748
0.26156 0.22236
0.08958 0.01603
0.22147 0.1597
0.27389 0.43587
0.36973 0.35393
0.1089 0.11927
0.16301 0.10642
0.05417 -2.6268e-14
0.23814 0.26991
0.093905 0.052228
0.33687 0.41215
0.60555 0.76418
0.25033 0.22908
0.19772 0.32078
0.2077 0.16325
0.29471 0.12549
0.21568 0.48498
0.15831 0.16623
0.36426 0.35333
0.12578 0.14763
0.27323 0.20276
0.50141 0.51954
0.26029 0.11459
0.37767 0.37869
0.082988 0.055104
0.2949 0.65193
0.050943 -4.5857e-13
0.10022 0.12643
0.018537 0.057731
0.24271 0.17713
0.17353 0.16703
0.069628 0.036276
0.12344 0.2393
0.49655 0.41869
0.20456 0.12375
0.16888 0.24958
0.13965 0.17961
0.16333 0.20409
0.094538 0.024394
0.27901 0.1709
0.28023 0.23629
0.32748 0.26895
0.079544 0.10886
0.45003 0.42323
0.055409 0.10624
0.21404 0.20034
0.36309 0.42614
0.29234 0.35621
0.17772 0.18537
0.3064 0.35371
0.12805 0.13762
0.37832 0.35665
0.29355 0.23927
0.10586 0.12083
0.13481 0.13632
0.18381 0.12607
0.33735 0.27353
0.23491 0.12369
0.30427 0.29133
0.3779 0.40472
0.033317 0.17346
0.35899 0.4059
0.4324 0.4939
0.16637 0.11249
0.35615 0.3278
0.29905 0.4334
0.45393 0.3247
0.24093 0.22793
0.22479 0.083353
0.16753 0.19378
0.26908 0.2838
0.26336 0.2603
0.27137 0.18312
0.18435 0.26024
0.2233 0.23495
0.53875 0.46654
0.13083 0.17329
0.24858 0.23331
0.080185 0.03768
0.11138 0.13496
0.34562 0.27341
0.29887 0.2573
0.023417 -2.3545e-14
0.15828 0.24917
0.29676 0.30725
0.33625 0.33771
0.27768 0.4842
0.16881 0.26705
0.049783 0.22437
0.42468 0.35454
0.33038 0.37419
0.21125 0.22403
0.023772 -2.1303e-14
0.15836 0.31105
0.10528 0.045744
0.39186 0.40615
0.21273 0.13367
0.21417 0.2015
0.08359 0.025871
0.34977 0.53741
0.010291 -4.1645e-14
0.27404 0.3773
0.24487 0.49065
0.30523 0.29908
0.2088 0.29422
0.29166 0.32538
0.11734 0.0751
0.24617 0.30207
0.19073 0.16183
0.47101 0.49753
0.11264 0.10615
0.45858 0.55412
0.085313 0.050723
0.096667 0.093912
0.095822 0.087129
0.3314 0.25187
0.29653 0.40223
0.18527 0.26487
0.24211 0.24166
0.080164 0.1037
0.18745 0.16345
0.14153 0.1354
0.22504 0.27902
0.043828 0.07473
0.26414 0.13304
0.032162 0.039309
0.062122 0.058822
0.38551 0.34463
0.27488 0.13973
0.39705 0.372
0.24579 0.26046
0.4998 0.71051
0.28265 0.19499
0.25014 0.16736
0.27612 0.1034
0.33821 0.2883
0.24009 0.34335
0.19858 0.20589
0.17134 0.12114
0.077676 0.15527
0.38431 0.56361
0.26709 0.42357
0.45338 0.5295
0.43008 0.68375
0.26676 0.28271
0.18047 0.2615
0.066479 0.059873
0.20059 0.12257
0.2933 0.19727
0.25932 0.26059
0.018673 0.13491
0.28457 0.2486
0.1342 0.068779
0.2601 0.20103
0.28501 0.29293
0.225 0.32671
0.50244 0.47815
0.12748 0.048857
0.079106 0.012998
0.49826 0.52243
0.18481 0.20104
0.28939 0.16365
0.21002 0.24212
0.15666 0.20739
0.42331 0.39096
0.2558 0.27129
0.12582 0.15559
0.31946 0.37263
0.21465 0.23693
0.30984 0.10148
0.30798 0.35474
0.24794 0.55825
0.099266 0.10012
0.35014 0.33988
0.18293 0.28023
0.10207 0.075734
0.17427 0.09441
0.12958 0.14057
0.23612 0.15891
0.31322 0.22347
0.35664 0.27458
0.273 0.1216
0.21702 0.17232
0.26119 0.17125
0.25292 0.41591
0.16099 0.11745
0.084033 0.027905
0.12654 0.10835
0.14313 0.12467
0.061675 0.070776
0.20937 0.14358
0.2877 0.23873
0.15637 0.13151
0.53021 0.6166
0.089103 0.024229
0.20982 0.14452
0.24877 0.55881
0.21307 0.1559
0.13519 0.22125
0.36169 0.33629
0.17406 0.35241
0.18547 0.093146
0.0087769 -3.7768e-13
0.068688 0.029779
0.17606 0.28432
0.046496 0.075344
0.37299 0.36015
0.25284 0.22132
0.079835 0.085446
0.059539 -2.2904e-14
0.10877 0.037771
0.12334 0.043898
0.30453 0.34727
0.14279 0.18504
0.18186 0.13964
0.15726 0.27958
0.31787 0.27645
0.251 0.1355
0.37682 0.43106
0.033811 0.033149
0.26076 0.26588
0.21615 0.29842
0.35553 0.30783
0.17115 0.13949
0.10769 0.093272
0.35787 0.29961
0.40897 0.44693
0.36634 0.37075
0.27563 0.4303
0.2139 0.24464
0.069319 0.070421
0.10631 0.13286
0.28561 0.17485
0.094629 0.067598
0.38529 0.31004
0.14053 0.15327
0.33714 0.41514
0.40815 0.38471
0.15812 0.11515
0.31198 0.55141
0.28076 0.30398
0.18279 0.20491
0.37995 0.37198
0.58938 0.53862
0.05414 -5.1548e-12
0.41036 0.4644
0.27477 0.18572
0.15667 0.28052
0.16605 0.14182
0.3034 0.24976
0.202 0.14236
0.58047 0.63812
0.32477 0.33363
0.0093711 -4.7731e-14
0.27574 0.23159
0.22699 0.22749
0.34759 0.3595
0.42265 0.51019
0.155 0.071467
0.59568 0.52971
0.18641 0.096094
0.14938 0.17318
0.36602 0.43669
0.24725 0.31517
0.22469 0.20056
0.07015 -6.2489e-12
0.23691 0.1666
0.14561 0.30107
0.14755 0.082595
0.27277 0.35109
0.35126 0.38335
0.15248 0.17426
0.070242 0.080087
0.12411 0.1649
0.28283 0.30183
0.14861 0.09695
0.19374 0.16716
0.21986 0.20234
0.17285 0.14614
0.23697 0.12923
0.24906 0.28354
0.21375 0.21061
0.034153 0.023855
0.18972 0.17152
0.23931 0.17715
0.28467 0.26234
0.27017 0.19195
0.17321 0.1711
0.45809 0.49591
0.27516 0.33132
0.37746 0.36703
0.19388 0.22255
0.20939 0.22106
0.096851 0.10097
0.082174 0.072207
0.15326 0.11616
0.31998 0.34344
0.2611 0.15764
0.007059 0.015908
0.093391 0.27977
0.27485 0.35313
0.43822 0.45094
0.39664 0.34103
0.3181 0.25384
0.28887 0.30165
0.18488 0.14756
0.21952 0.1424
0.40563 0.48292
0.22234 0.25929
0.26129 0.19391
0.21528 0.25284
0.35064 0.53241
0.042465 0.013727
0.10049 0.10271
0.20674 0.15189
0.18179 0.3022
0.21394 0.12954
0.18753 0.098403
0.39036 0.39093
0.32316 0.22273
0.065505 0.045324
0.20685 0.1739
0.34749 0.4695
0.23728 0.23433
0.45961 0.58514
0.37561 0.51349
0.30795 0.44123
0.2224 0.17008
0.2022 0.22476
0.16846 0.1827
0.18986 0.16114
0.34698 0.29973
0.29079 0.47816
0.093148 0.17225
0.13558 0.0674
0.10849 0.063425
0.25353 0.29349
0.12815 0.073869
0.053841 0.030854
0.28294 0.19615
0.28315 0.34617
0.087734 0.074461
0.26816 0.28446
0.25795 0.29065
0.28733 0.2379
0.0913 0.096856
0.2124 0.19034
0.17202 0.16558
0.10333 0.24356
0.074241 0.070946
0.21875 0.24661
0.43178 0.54178
0.20395 0.27183
0.18378 0.26688
0.10241 0.072944
0.38901 0.39064
0.1711 0.095959
0.23024 0.24272
0.10959 0.18404
0.10729 0.0965
0.070526 0.14626
0.26511 0.32335
0.18097 0.17199
0.051989 0.055227
0.11511 0.24221
0.086976 0.053004
0.13756 0.16632
0.12485 0.12089
0.28839 0.55954
0.13863 0.089959
0.12029 0.17987
0.33961 0.36296
0.11316 0.089601
0.11693 0.27432
0.21901 0.24754
0.14959 0.10452
0.52377 0.46512
0.39185 0.35268
0.17594 0.10902
0.046904 0.048034
0.034028 0.042015
0.19185 0.27886
0.27811 0.35239
0.44701 0.65552
0.22773 0.17812
0.13112 0.13555
0.20099 0.14885
0.16874 0.10732
0.058014 0.032207
0.24218 0.20597
0.3416 0.26833
0.25617 0.21442
0.40412 0.42958
0.11928 0.1618
0.25393 0.19766
0.30622 0.40572
0.17942 0.086067
0.086141 0.12863
0.27922 0.17789
0.51455 0.64481
0.030209 0.041694
0.65787 0.66748
0.25786 0.13896
0.13101 0.15841
0.083656 0.057416
0.27166 0.34144
0.2729 0.23611
0.29169 0.21855
0.24486 0.24322
0.1783 0.075833
0.21203 0.20671
0.065136 0.029363
0.21496 0.20119
0.33603 0.30892
0.21668 0.16187
0.3962 0.46241
0.26701 0.31035
0.35471 0.28788
0.31104 0.2776
0.2061 0.15606
0.21702 0.25165
0.058735 0.052734
0.12707 0.32464
0.19393 0.23506
0.37263 0.38212
0.043294 0.0040726
0.32481 0.25407
0.38824 0.35587
0.063102 0.021643
0.35138 0.46841
0.50382 0.4638
0.15319 0.17629
0.089594 0.29768
0.1288 0.22135
0.18094 0.12645
0.20166 0.17287
0.1475 0.084955
0.17882 0.12536
0.1605 0.13366
0.25914 0.18296
0.39108 0.44663
0.12634 0.19387
0.032861 0.047104
0.056908 -2.1303e-14
0.14414 0.1016
0.28727 0.28832
0.36663 0.65321
0.086556 0.09825
0.30785 0.25567
0.21158 0.2484
0.39759 0.41663
0.63612 0.5678
0.35358 0.403
0.40954 0.35734
0.10185 0.17591
0.064531 0.15322
0.29768 0.5507
0.19811 0.077812
0.33771 0.41427
0.3567 0.41638
0.39707 0.35818
0.54062 0.52721
0.19279 0.2558
0.020345 0.080686
0.076951 0.057807
0.45828 0.51665
0.2784 0.40932
0.31691 0.40809
0.13692 0.084472
0.21326 0.20712
0.18033 0.07704
0.35049 0.37145
0.23115 0.13158
0.12913 0.13961
0.20725 0.14345
0.19304 0.13218
0.29441 0.2926
0.16616 0.42129
0.078404 0.037808
0.078567 0.042841
0.073097 0.056997
0.20892 0.23569
0.23494 0.20855
0.07645 -2.0998e-12
0.23351 0.15535
0.17382 0.1905
0.24892 0.19357
0.20592 0.14595
0.36873 0.36959
0.485 0.64072
0.22169 0.25239
0.31221 0.66375
0.073608 0.082734
0.28298 0.14827
0.27557 0.14624
0.3834 0.63286
0.23515 0.25763
0.39816 0.38343
0.12358 0.20337
0.40504 0.52502
0.34701 0.30102
0.48844 0.46099
0.39507 0.38104
0.25172 0.24526
0.1572 0.22062
0.46207 0.58966
0.16352 0.20761
0.37694 0.44201
0.32137 0.31913
0.35913 0.39895
0.10684 0.08224
0.18453 0.42325
0.092555 0.13673
0.23724 0.17738
0.21852 0.10676
0.21232 0.26515
0.237 0.18453
0.16922 0.17512
0.25499 0.23632
0.26402 0.29689
0.098368 0.032212


==> p075.dat <==
u w
0.28941 0.12053
0.12038 0.00031418
0.094002 0.012635
0.25572 0.097757
0.13716 0.072897
0.2085 0.066355
0.14573 -2.1303e-14
0.086712 0.03364
0.12183 -8.9719e-10
0.16663 0.23991
0.10578 0.033512
0.14988 0.010235
0.021212 0.076938
0.10584 0.00089402
0.02509 -5.9119e-13
0.13875 0.065737
0.17562 0.07642
0.066833 0.19734
0.054755 -5.1159e-11
0.087422 0.12379
0.10199 -4.0538e-12
0.13377 0.11536
0.081741 0.050369
0.037772 0.071669
0.12048 0.0017805
0.12797 0.096917
0.050601 0.012312
0.083057 0.023923
0.081187 -4.0219e-12
0.11966 0.02735
0.12836 0.035051
0.19859 0.034118
0.08958 0.17726
0.10991 -3.4189e-12
0.060138 0.044748
0.16661 0.033861
0.068161 0.01516
0.14873 0.18048
0.093416 0.10018
0.14187 0.025599
0.085462 0.013391
0.013122 -3.4757e-14
0.10291 0.037127
0.2411 0.066214
0.15986 0.07944
0.14689 0.063267
0.066526 -3.153e-12
0.10315 -3.0492e-12
0.30212 0.048492
0.11152 0.0064881
0.026046 -6.7592e-14
0.077676 0.006674
0.086682 0.021375
0.21521 0.094125
0.033451 -9.7868e-12
0.094798 0.077578
0.056516 0.0053914
0.070403 -2.0342e-14
0.061266 0.0076662
0.17597 0.052917
0.076658 -4.9621e-13
0.12893 -2.1463e-14
0.065279 0.026889
0.14241 -2.2264e-14
0.09669 -5.8672e-12
0.1183 0.08196
0.19109 0.078012
0.1591 0.13237
0.12019 -1.5887e-11
0.06509 -1.2726e-09
0.18156 0.027393
0.11021 0.022657
0.072053 0.0042138
0.26856 0.054679
0.31668 0.2553
0.024603 -6.6168e-11
0.12855 0.054778
0.15364 0.0070576
0.06508 -5.9103e-14
0.15283 -2.0021e-14
0.039232 -3.0112e-14
0.011849 -8.9483e-12
0.020825 -2.3225e-14
0.084562 0.11978
0.23388 0.05797
0.097292 0.17287
0.039486 -2.9225e-12
0.16148 0.078606
0.10801 0.0030772
0.10569 0.0067233
0.10402 0.16522
0.23106 0.078875
0.14187 0.01631
0.18066 0.090114
0.14375 0.0099517
0.085557 0.09009
0.046153 0.0059886
0.15544 0.047285
0.094607 0.0116
0.011271 -4.5737e-12
0.039598 -1.9701e-14
0.034537 -3.2508e-12
0.11245 -9.5108e-12
0.036999 0.027075
0.28246 0.29351
0.065006 0.052068
0.12019 0.053642
0.075968 0.099467
0.11247 0.044488
0.10791 0.046848
0.070536 -4.3086e-14
0.1117 0.023668
0.029956 0.080389
0.024007 -5.8559e-13
0.098683 -1.1693e-14
0.24908 0.11107
0.082573 0.11241
0.12762 0.023336
0.35589 0.053658
0.12718 0.22242
0.16346 0.034462
0.10996 0.050349
0.15789 0.047875
0.24796 0.040601
0.14693 0.047123
0.20587 0.010338
0.20243 0.21862
0.11714 0.0091347
0.088935 -2.6108e-14
0.21011 0.1517
0.15324 0.099393
0.10774 -3.1233e-14
0.17774 0.17992
0.066361 0.12584
0.11387 0.0051201
0.21427 0.14748
0.079907 0.13876
0.087155 0.0014611
0.072052 0.0047736
0.23627 0.097024
0.16409 0.072871
0.10117 -5.0167e-12
0.049318 0.0066525
0.17978 0.093751
0.20389 0.067594
0.12792 0.20265
0.080352 -3.407e-12
0.15538 0.026661
0.12027 0.035295
0.079241 0.24499
0.14697 -5.1031e-13
0.12462 0.031613
0.092224 0.0042213
0.047926 0.019905
0.061048 -1.418e-11
0.11408 0.045251
0.21841 0.036252
0.23175 0.10761
0.095667 0.0097569
0.31604 0.066898
0.14956 -1.842e-14
0.22333 0.014187
0.10198 -3.1394e-14
0.16224 0.20644
0.076993 0.049465
0.15511 0.048578
0.06066 0.0056475
0.076873 0.098668
0.22075 0.090007
0.27792 0.17136
0.11099 0.15935
0.060489 0.072675
0.12378 0.11758
0.21688 0.35938
0.10849 0.052049
0.13428 0.1154
0.12701 0.020696
0.092658 -1.2668e-11
0.16491 0.079288
0.16945 0.22147
0.13615 0.02152
0.11436 -1.9607e-09
0.1741 0.12205
0.051629 0.021463
0.15414 0.067218
0.15695 0.087999
0.13756 0.050539
0.12101 -8.0887e-14
0.078148 0.095368
0.061513 0.0045751
0.070099 0.18866
0.048933 0.00063512
0.038544 -3.4225e-12
0.076107 -4.0812e-11
0.16023 0.09405
0.10303 -3.9402e-14
0.13527 0.0070313
0.17062 0.0065513
0.10265 0.018373
0.21543 0.044526
0.16995 0.044117
0.125 -2.0502e-14
0.066884 0.014118
0.02476 -1.0353e-12
0.10202 -2.771e-14
0.07925 0.0044435
0.11155 0.025341
0.18852 0.060852
0.10291 0.13281
0.028546 -2.6268e-14
0.12327 0.044265
0.079959 -1.3046e-11
0.073975 0.12235
0.079677 -1.1693e-14
0.055419 -2.6588e-14
0.091603 -1.7138e-14
0.076418 0.060728
0.089737 0.016403
0.1356 0.017638
0.27675 0.062458
0.07881 0.099472
0.21241 0.029454
0.14894 0.045871
0.18456 0.036253
0.11456 0.14206
0.047417 -7.4319e-13
0.12981 -2.4762e-11
0.094861 0.027018
0.13383 -1.842e-14
0.14102 0.082251
0.054736 0.0075629
0.069898 -1.2654e-14
0.18266 0.034764
0.042826 0.094632
0.11881 0.0048449
0.029684 0.028267
0.07826 0.0019859
0.14098 0.034416
0.078281 0.042794
0.10999 0.021685
0.15353 0.20901
0.12035 -7.3358e-14
0.10707 0.002179
0.066782 -6.0705e-13
0.094393 0.014692
0.2465 0.03995
0.26553 0.1662
0.042211 -4.7875e-13
0.039316 -5.322e-12
0.10753 0.0027578
0.30476 0.50446
0.12786 0.020409
0.05902 -3.6359e-14
0.32431 0.093797
0.07094 0.08779
0.18453 0.083411
0.1327 -8.3289e-14
0.012534 0.06021
0.11127 -6.4685e-12
0.11943 0.025852
0.19987 0.19649
0.088934 -4.2079e-12
0.067701 0.047613
0.13479 -8.9696e-15
0.21596 0.056219
0.13 -1.3615e-14
0.092098 0.070528
0.079667 0.14537
0.15117 0.15337
0.059086 0.038311
0.11838 0.02383
0.10389 0.0042689
0.094713 0.12405
0.084371 0.17018
0.17817 0.0408
0.13917 0.005546
0.039801 -6.974e-12
0.12386 0.0082781
0.24227 0.0258
0.093737 0.098208
0.14321 0.051187
0.05718 0.05374
0.16989 0.11624
0.056269 0.0086502
0.16779 0.045578
0.1273 0.058151
0.087619 0.070614
0.021581 0.068121
0.25079 0.056575
0.13419 0.15628
0.10459 0.043293
0.30723 0.12164
0.052449 -1.3017e-11
0.13886 0.11579
0.12525 -3.6039e-14
0.21931 0.20704
0.080824 0.025019
0.13249 -3.9729e-12
0.21386 0.057788
0.18957 0.053791
0.15409 0.036105
0.16424 0.037819
0.15593 0.15757
0.11772 0.0098422
0.072879 -1.1148e-13
0.1587 0.042544
0.21177 0.29836
0.08107 -5.0134e-14
0.13277 0.0027542
0.11553 -8.8895e-13
0.1356 0.021612
0.14855 0.0058617
0.2805 0.16498
0.18241 0.038012
0.050651 -5.7117e-13
0.12763 0.018211
0.1411 0.13628
0.015521 0.075509
0.18836 0.19599
0.13614 0.041855
0.13153 0.074869
0.2465 0.05073
0.13385 0.042703
0.086395 -5.3086e-12
0.080861 0.019882
0.0498 -8.2019e-12
0.10816 0.020796
0.13297 -8.1256e-10
0.13095 0.0058482
0.052956 -1.7729e-11
0.20112 0.057778
0.1125 0.18564
0.075943 0.10195
0.11037 -1.1532e-14
0.14097 0.02464
0.060437 -4.7923e-13
0.10553 0.014849
0.23701 0.11134
0.11159 -7.6722e-14
0.068559 -5.6701e-14
0.16288 0.033174
0.15933 0.084683
0.11278 0.06012
0.14859 0.025231
0.088166 0.039899
0.22364 0.081455
0.096126 0.14547
0.096168 0.087273
0.178 0.06075
0.13582 0.018481
0.11897 -3.8441e-14
0.060589 0.0043712
0.29127 0.09991
0.12902 0.027304
0.20975 0.070168
0.16872 0.040778
0.11046 0.030867
0.021223 -5.8927e-13
0.14196 0.16085
0.020993 -4.1254e-12
0.02982 -5.7311e-12
0.18294 0.092859
0.13833 -9.9146e-14
0.088928 0.0041682
0.073562 -3.7654e-11
0.085729 0.020215
0.085106 0.035679
0.03767 0.10287
0.1205 0.096788
0.13266 0.033895
0.13482 0.023539
0.17074 0.13731
0.048909 0.10775
0.078671 0.023846
0.23529 0.023209
0.077238 -4.1009e-11
0.059286 0.0075582
0.093857 0.012993
0.27034 0.24943
0.026903 0.049407
0.26387 0.10147
0.16367 0.052005
0.066177 0.026014
0.064976 -8.3129e-14
0.19099 0.018348
0.2308 0.20288
0.099996 0.078416
0.05535 0.075736
0.11154 0.0151
0.08915 0.12484
0.012103 -3.9883e-14
0.0787 -2.4436e-12
0.042003 -9.9306e-15
0.070483 0.00050414
0.056632 -6.2307e-13
0.12765 -5.0118e-12
0.11539 0.15502
0.042536 -1.4736e-14
0.13791 0.020261
0.069719 0.037596
0.079247 -3.2055e-12
0.13176 0.12099
0.068013 0.19126
0.22309 0.078555
0.07525 -1.6022e-09
0.097292 -1.3454e-14
0.18696 0.050873
0.10576 0.021939
0.12633 0.019481
0.072514 -7.5281e-15
0.039534 0.092631
0.073481 -1.0933e-12
0.037196 -2.0822e-14
0.27362 0.10697
0.05144 0.036613
0.12849 0.11638
0.11188 0.12351
0.26464 0.072788
0.11727 0.037388
0.05644 -1.8388e-11
0.20871 0.11453
0.14141 0.11776
0.23522 0.064044
0.23264 0.079221
0.085018 0.032689
0.093018 -6.9753e-11
0.099384 0.14597
0.020413 -1.3454e-14
0.069644 0.0013487
0.15194 0.075788
0.065211 0.11243
0.25011 0.10379
0.12687 0.020458
0.10935 0.030948
0.12947 -4.2878e-13
0.069299 0.10453
0.19691 0.12338
0.080678 0.014435
0.13885 0.0091068
0.050213 0.13157
0.12602 0.033896
0.070271 -1.1148e-13
0.21741 0.005691
0.20168 0.10323
0.013104 0.011444
0.28134 0.064025
0.073 -5.6123e-10
0.1466 0.050076
0.07189 -1.0684e-09
0.074615 0.018909
0.023789 -6.1523e-12
0.077433 -1.7249e-12
0.17392 0.023269
0.028464 -2.0182e-14
0.1403 0.07223
0.16796 0.050767
0.021141 -1.4736e-14
0.11055 0.083229
0.088997 -3.6519e-14
0.086978 0.0076667
0.15015 0.13932
0.13378 -4.7251e-14
0.10363 -7.2673e-12
0.19343 0.050647
0.091256 -3.6199e-14
0.21703 0.30207
0.12983 0.040859
0.091335 -5.4939e-14
0.081454 -6.551e-14
0.2229 0.12871
0.042242 -5.2953e-13
0.082087 0.080302
0.0097184 -3.4821e-13
0.098521 0.025311
0.2488 0.078458
0.1324 0.15955
0.18935 0.074555
0.093173 0.033312
0.062882 0.024852
0.13078 0.020362
0.04479 -3.0753e-14
0.11074 -4.3086e-14
0.13694 0.16518
0.18487 0.054078
0.05445 -5.3818e-14
0.081504 -4.0684e-14
0.027085 -5.7021e-14
0.11907 0.11721
0.046953 -2.0021e-14
0.16843 0.097836
0.30277 0.29171
0.12516 0.087725
0.098861 0.12646
0.10385 0.0029638
0.14736 -3.6223e-12
0.10784 0.2224
0.079154 0.015493
0.18213 0.024174
0.062892 0.01233
0.13661 0.0015552
0.2507 0.10018
0.13015 -5.9967e-12
0.18883 0.11994
0.041494 -1.2974e-14
0.14745 0.33812
0.025471 -2.5115e-13
0.05011 0.0069663
0.0092683 0.023373
0.12136 0.03446
0.086764 0.0056196
0.034814 -2.9311e-14
0.06172 0.097109
0.24828 0.082809
0.10228 0.022708
0.084442 0.05892
0.069823 0.058001
0.081663 0.0022146
0.047269 -3.9383e-12
0.1395 -4.8532e-14
0.14011 0.034537
0.16374 0.011354
0.039772 0.014508
0.22501 0.016716
0.027704 0.04572
0.10702 -1.0107e-13
0.18154 0.064308
0.14617 0.017257
0.08886 0.0038695
0.1532 0.065857
0.064026 -2.3065e-14
0.18916 0.077069
0.14677 0.067185
0.052929 0.054919
0.067405 -2.9472e-14
0.091905 -5.8623e-14
0.16867 -1.0507e-12
0.11746 0.014393
0.15214 0.023459
0.18895 0.024222
0.016658 0.062585
0.1795 0.10933
0.2162 0.19764
0.083184 -1.0892e-14
0.17807 0.062547
0.14952 0.11267
0.22696 0.043628
0.12046 0.074434
0.1124 -4.8051e-15
0.083767 0.029605
0.13454 0.043167
0.13168 0.10275
0.13568 0.018464
0.092176 0.059689
0.11165 0.098024
0.26937 0.062886
0.065415 0.019242
0.12429 0.022139
0.040092 -7.1071e-12
0.05569 0.064113
0.17281 0.034611
0.14944 0.030187
0.011709 -3.6809e-12
0.079138 0.12929
0.14838 0.063386
0.16813 0.032175
0.13884 0.19581
0.084405 0.062669
0.024891 0.084764
0.21234 0.02014
0.16519 0.089183
0.10563 0.021096
0.011886 -1.4512e-13
0.079181 0.16049
0.052642 -1.5334e-09
0.19593 0.06314
0.10636 0.0085489
0.10708 0.014461
0.041795 -5.3177e-13
0.17489 0.15344
0.0051455 -2.8359e-11
0.13702 0.030298
0.12244 0.19155
0.15262 0.043422
0.1044 0.014039
0.14583 0.069894
0.058668 -1.9761e-09
0.12309 0.092901
0.095367 0.019073
0.23551 0.086898
0.05632 -3.1714e-14
0.22929 0.12688
0.042657 0.014093
0.048333 0.0036406
0.047911 -6.4085e-13
0.1657 0.019929
0.14826 0.16922
0.092635 0.12788
0.12105 0.028848
0.040082 -5.5259e-14
0.093725 0.018474
0.070763 0.023249
0.11252 0.070094
0.021914 -1.3869e-12
0.13207 -6.8073e-14
0.016081 -2.3545e-14
0.031061 -3.4261e-13
0.19275 0.01945
0.13744 -1.8319e-09
0.19852 0.077449
0.1229 0.00018956
0.2499 0.27746
0.14133 0.008798
0.12507 -2.819e-14
0.13806 -7.9268e-11
0.1691 0.040527
0.12004 0.17585
0.099289 0.014143
0.085672 0.0065337
0.038838 0.06176
0.19216 0.18453
0.13354 0.13396
0.22669 0.093598
0.21504 0.30165
0.13338 0.055459
0.090237 0.091945
0.033239 -1.6498e-14
0.10029 -1.8099e-14
0.14665 -1.5376e-14
0.12966 0.044597
0.0093365 0.05016
0.14229 0.032293
0.067101 -2.6268e-14
0.13005 0.018289
0.14251 0.044071
0.1125 0.10022
0.25122 0.10232
0.06374 -5.5789e-12
0.039553 -3.6759e-13
0.24913 0.069885
0.092403 0.0040494
0.14469 -1.6017e-14
0.10501 0.019024
0.078328 0.036378
0.21166 0.047226
0.1279 0.14167
0.062912 0.055589
0.15973 0.17079
0.10732 0.012802
0.15492 -5.2857e-15
0.15399 0.043256
0.12397 0.27837
0.049633 -1.1532e-14
0.17507 0.079572
0.091464 0.14316
0.051037 -6.4117e-13
0.087136 -5.779e-13
0.06479 -2.3341e-10
0.11806 0.050276
0.15661 0.01457
0.17832 0.020214
0.1365 -2.1586e-11
0.10851 0.019229
0.13059 -1.6498e-14
0.12646 0.21674
0.080496 -3.3956e-14
0.042017 -2.2751e-12
0.06327 -1.0981e-12
0.071564 -6.5117e-11
0.030838 -3.1827e-11
0.10469 -3.071e-11
0.14385 0.10531
0.078184 0.0071279
0.2651 0.13387
0.044551 -9.5574e-13
0.10491 0.00056366
0.12439 0.21728
0.10654 0.0072168
0.067594 0.096288
0.18085 0.087081
0.087028 0.17351
0.092737 -2.1303e-14
0.0043884 -1.8227e-13
0.034344 -6.8217e-13
0.088032 0.1078
0.023248 -4.2445e-14
0.1865 0.032909
0.12642 0.035995
0.039917 0.0065299
0.02977 -6.6759e-12
0.054387 -3.764e-14
0.061671 0.0092931
0.15226 0.051319
0.071394 0.0095046
0.090932 -1.1853e-14
0.078629 0.13608
0.15893 0.021752
0.1255 -5.3465e-12
0.18841 0.062095
0.016905 -8.7034e-12
0.13038 0.11304
0.10807 0.13343
0.17776 0.074742
0.085574 0.00058897
0.053843 0.0056425
0.17893 0.023447
0.20448 0.073497
0.18317 0.016141
0.13781 0.15253
0.10695 0.082079
0.034659 -4.9514e-11
0.053155 -9.8883e-12
0.14281 -4.4688e-14
0.047314 -5.6826e-12
0.19264 0.012834
0.070265 0.022325
0.16857 0.090907
0.20408 0.069741
0.079062 -1.5857e-14
0.15599 0.21631
0.14038 0.15034
0.091395 0.048256
0.18997 0.090581
0.29469 0.068373
0.02707 -2.9399e-12
0.20518 0.071196
0.13739 0.012558
0.078333 0.080109
0.083027 -3.5151e-11
0.1517 0.033442
0.101 0.021612
0.29023 0.23881
0.16239 0.07293
0.0046856 -8.457e-13
0.13787 0.031626
0.11349 0.025697
0.1738 0.037832
0.21133 0.080997
0.077498 -2.3705e-14
0.29784 0.032392
0.093203 -6.0345e-12
0.07469 0.044611
0.18301 0.17393
0.12362 0.14666
0.11235 0.06594
0.035075 -2.819e-14
0.11845 0.0029007
0.072803 0.11666
0.073777 -2.803e-14
0.13639 0.094242
0.17563 0.027754
0.07624 0.018716
0.035121 0.0037117
0.062055 -1.0541e-10
0.14142 0.12874
0.074307 -5.8575e-13
0.096869 -8.2778e-11
0.10993 0.02727
0.086427 -3.2194e-14
0.11848 -2.5788e-14
0.12453 0.027851
0.10687 0.011926
0.017077 -1.9052e-09
0.09486 0.045673
0.11965 0.015057
0.14234 0.03971
0.13509 0.024273
0.086604 -2.5792e-12
0.22905 0.12001
0.13758 0.055508
0.18873 0.092605
0.096939 0.012911
0.1047 0.056288
0.048426 -1.1318e-12
0.041087 -4.7891e-14
0.076629 -3.948e-11
0.15999 0.070554
0.13055 -4.5881e-11
0.0035295 0.003567
0.046695 0.10395
0.13742 0.12224
0.21911 0.094026
0.19832 0.083012
0.15905 0.024369
0.14444 0.075901
0.092441 0.0096405
0.10976 -5.9984e-13
0.20282 0.061387
0.11117 0.12469
0.13065 0.0128
0.10764 0.083937
0.17532 0.12146
0.021233 -2.433e-12
0.050243 -6.0759e-11
0.10337 0.011195
0.090895 0.12008
0.10697 -1.2333e-14
0.093765 -5.3337e-14
0.19518 0.043024
0.16158 -5.8302e-14
0.032752 -6.7032e-13
0.10343 0.011124
0.17375 0.23346
0.11864 0.042995
0.2298 0.10788
0.18781 0.24687
0.15398 0.10752
0.1112 -3.1554e-14
0.1011 0.0079001
0.084231 0.0056681
0.094931 0.0082528
0.17349 -1.7532e-12
0.1454 0.21095
0.046574 0.084313
0.067791 -1.8099e-14
0.054247 -2.835e-14
0.12676 0.14059
0.064076 -8.9856e-13
0.02692 -2.823e-12
0.14147 0.013422
0.14157 0.099833
0.043867 -2.0653e-11
0.13408 0.1374
0.12897 0.058743
0.14367 0.10588
0.04565 -3.1874e-14
0.1062 0.02282
0.086012 0.024378
0.051667 0.12081
0.037121 -2.9472e-14
0.10938 0.047457
0.21589 0.10594
0.10197 0.062085
0.091888 0.07932
0.051206 -2.9952e-14
0.19451 0.10249
0.085548 -2.5948e-14
0.11512 0.045363
0.054795 0.018111
0.053644 -1.4896e-14
0.035263 0.072945
0.13255 0.15683
0.090486 -6.6391e-11
0.025995 -9.9306e-15
0.057556 0.12218
0.043488 -2.6835e-12
0.068782 0.0063926
0.062427 -4.0523e-14
0.14419 0.19231
0.069314 -3.0593e-14
0.060147 0.027476
0.1698 0.12229
0.056582 0.00047714
0.058467 0.076843
0.1095 0.0048019
0.074794 -4.629e-14
0.26188 0.07097
0.19593 0.052831
0.087968 -7.2077e-14
0.023452 -5.1207e-13
0.017014 -7.4159e-14
0.095926 0.095594
0.13905 0.12435
0.22351 0.24086
0.11386 0.020974
0.06556 0.04441
0.10049 -7.2718e-13
0.084369 -2.3385e-14
0.029007 -4.512e-13
0.12109 0.0022664
0.1708 0.022833
0.12808 0.0013987
0.20206 0.092446
0.059641 0.0556
0.12696 0.030851
0.15311 0.15574
0.089708 -4.8063e-12
0.043071 0.0017651
0.13961 -4.6161e-13
0.25727 0.18016
0.015104 0.018292
0.32893 0.12305
0.12893 -8.3289e-14
0.065505 0.017178
0.041828 -6.732e-12
0.13583 0.013755
0.13645 0.024936
0.14585 0.0091399
0.12243 0.012191
0.089152 -3.4107e-12
0.10601 0.051458
0.032568 -2.0359e-11
0.10748 -5.2216e-14
0.16802 0.022876
0.10834 0.021757
0.1981 0.037605
0.13351 0.038466
0.17736 0.028783
0.15552 0.03348
0.10305 0.0060697
0.10851 0.038251
0.029368 -2.5627e-14
0.063534 0.11413
0.096967 0.045503
0.18631 0.015528
0.021647 -3.4869e-13
0.1624 0.0095797
0.19412 0.015771
0.031551 -1.9018e-09
0.17569 0.13589
0.25191 0.12354
0.076595 0.013885
0.044797 0.1177
0.064399 0.068168
0.090471 -7.512e-14
0.10083 -2.2584e-14
0.07375 -2.2638e-09
0.089412 -2.3705e-14
0.080248 -9.0353e-13
0.12957 0.011589
0.19554 0.10113
0.063169 0.029456
0.01643 0.019016
0.028454 -1.9541e-13
0.072072 -2.4506e-14
0.14364 0.019225
0.18332 0.34129
0.043278 -1.0913e-11
0.15393 0.01362
0.10579 0.12877
0.1988 0.082139
0.31806 0.10303
0.17679 0.065467
0.20477 0.066316
0.050924 0.081101
0.032265 0.033652
0.14884 0.24053
0.099057 -9.149e-13
0.16885 0.048734
0.17835 0.086826
0.19854 0.043291
0.27031 0.058453
0.096395 0.032239
0.010172 0.038844
0.038476 -1.8431e-09
0.22914 0.089449
0.1392 0.13068
0.15846 0.078504
0.068459 -1.1693e-14
0.10663 0.0063066
0.090164 -5.4904e-11
0.17524 0.086019
0.11557 -4.5969e-14
0.064565 0.015119
0.10362 0.046357
0.096521 -2.6268e-14
0.14721 0.040079
0.083081 0.17887
0.039202 -4.629e-14
0.039284 -2.819e-14
0.036548 -1.6658e-14
0.10446 0.037914
0.11747 0.010676
0.038225 -4.2061e-13
0.11676 0.00030358
0.08691 0.048269
0.12446 0.053958
0.10296 0.00065308
0.18437 0.045734
0.2425 0.18562
0.11084 0.028447
0.15611 0.34736
0.036804 0.011866
0.14149 -1.842e-14
0.13779 -5.7181e-14
0.1917 0.29348
0.11758 0.037821
0.19908 0.064971
0.06179 0.036446
0.20252 0.12838
0.1735 0.038945
0.24422 0.15109
0.19754 0.08652
0.12586 0.096677
0.0786 0.061359
0.23103 0.13422
0.08176 0.094693
0.18847 0.071979
0.16068 0.10459
0.17957 0.082261
0.053422 -2.819e-14
0.092266 0.18633
0.046277 -9.0817e-11
0.11862 -3.8922e-14
0.10926 -3.2194e-14
0.10616 0.07021
0.1185 0.0023232
0.08461 0.004355
0.12749 0.10254
0.13201 0.063195
0.049184 -3.7696e-11

